Mnemonic: A Parallel Subgraph Matching System for Streaming Graphs

Finding patterns in large highly connected datasets is critical for value discovery in business development and scientific research. This work focuses on the problem of subgraph matching on streaming graphs, which provides utility in a myriad of real-world applications ranging from social network analysis to cybersecurity. Each application poses a different set of control parameters, including the restrictions for a match, type of data stream, and search granularity. The problem-driven design of existing subgraph matching systems makes them challenging to apply for different problem domains. This paper presents Mnemonic, a programmable system that provides a high-level API and democratizes the development of a wide variety of subgraph matching solutions. Importantly, Mnemonic also delivers key data management capabilities and optimizations to support real-time processing on long-running, high-velocity multi-relational graph streams. The experiments demonstrate the versatility of Mnemonic, as it outperforms several state-of-the-art systems by up to two orders of magnitude.

==> images/QT9.csv <==
Elapsed time ,,CPU,Mnemonic,Real (MB),Visual (MB),time%,TurboFlux
0,0,0,0,1.758,27.395,0,0
10.011,0.005618476,100,0.03125,1669.961,2059.383,0.005101885,0.03121875
20.021,0.01123639,99.8,0.0311875,3606.168,4393.379,0.01020377,0.146625
30.032,0.016854866,100,0.03125,5861.562,6865.293,0.015305145,0.151
40.042,0.02247278,99.9,0.03121875,8018.465,8662.383,0.020408049,0.1581875
50.052,0.028090695,99.8,0.0311875,9822.539,10941.164,0.025510443,0.13759375
60.063,0.033709171,836.2,0.2613125,11618.176,14456.141,0.030612328,0.14975
70.073,0.039327085,728,0.2275,11842.762,14518.379,0.035714722,0.155375
80.084,0.044945561,2291.2,0.716,12170.684,14794.789,0.040817626,0.14665625
90.094,0.050563475,1571.1,0.49096875,12502.859,14896.316,0.04592002,0.146
100.105,0.056181951,3198.2,0.9994375,12506.707,14896.316,0.051022415,0.1535
110.115,0.061799865,2058.8,0.643375,12771.137,15116.426,0.056125318,0.14571875
120.125,0.06741778,2316.8,0.724,13039.406,15212.445,0.061227713,0.1538125
130.135,0.073035694,2072.7,0.64771875,13362.133,15508.395,0.066329598,0.13353125
140.145,0.078653609,2555.5,0.79859375,13648.051,15841.359,0.071432501,0.141
150.155,0.084271523,2964.1,0.92628125,13557.496,15592.766,0.076534896,0.14040625
160.165,0.089889438,2034.4,0.63575,13885.996,15871.598,0.081637799,0.13665625
170.175,0.095507352,2505.6,0.783,14156.133,16199.477,0.086740194,0.144125
180.186,0.101125828,2975.9,0.92996875,14136.113,15937.859,0.091843097,0.14071875
190.196,0.106743742,2100.5,0.65640625,14413.504,16175.809,0.096945492,0.14725
200.206,0.112361657,2502.8,0.782125,14539.855,16300.129,0.102047376,0.1310625
210.216,0.117979571,2972.1,0.92878125,14658.98,16401.5,0.10715028,0.14415625
220.227,0.123598047,2096.1,0.65503125,14993.562,16705.793,0.112252165,0.139125
230.237,0.129215961,2376.8,0.74275,15151.816,16836.328,0.117355069,0.137875
240.247,0.134833876,3110.1,0.97190625,15180.699,16769.809,0.122457463,0.116375
250.257,0.14045179,3126.3,0.97696875,15162.891,16737.805,0.127560367,0.12946875
260.267,0.146069705,339.1,0.10596875,15445.641,18458.02,0.132663271,0.13665625
270.277,0.151687619,2364.4,0.738875,15941.77,18888.98,0.137765665,0.0330625
280.287,0.157305534,3198.3,0.99946875,15661.062,18607.668,0.142868059,0.14165625
290.297,0.162923448,2121.8,0.6630625,15937.469,18801.121,0.147970963,0.14290625
300.307,0.168541363,2206.7,0.68959375,16169.117,18892.672,0.153073867,0.12075
310.317,0.174159277,3198.4,0.9995,16188.055,18924.676,0.158176261,0.141
320.328,0.179777753,1967.5,0.61484375,16398.684,19078.867,0.163279165,0.14196875
330.338,0.185395667,2468.1,0.77128125,16493.977,19158.117,0.168381559,0.14225
340.348,0.191013582,3198.4,0.9995,16493.977,19158.117,0.173484463,0.1394375
350.359,0.196632057,2096.6,0.6551875,16835.688,19493.391,0.178586857,0.14353125
360.369,0.202249972,2373.9,0.74184375,16903.477,19546.582,0.183689761,0.1431875
370.379,0.207867886,2946.8,0.920875,16922.285,19557.449,0.188792664,0.1419375
380.389,0.213485801,3198.2,0.9994375,16922.285,19557.449,0.193895059,0.142875
390.399,0.219103715,2028.6,0.6339375,17221.219,19807.98,0.198997962,0.1406875
400.409,0.22472163,1945.4,0.6079375,17320.246,19896.227,0.204100866,0.08640625
410.419,0.230339544,3195.9,0.99871875,17372.504,19960.227,0.20920326,0.1179375
420.429,0.235957459,2355.5,0.73609375,17468.773,20089.211,0.214306164,0.13915625
430.439,0.241575373,2587.7,0.80865625,17809.133,20393.75,0.219409068,0.13384375
440.449,0.247193288,2444.2,0.7638125,17791.77,20322.883,0.224511462,0.13696875
450.459,0.252811202,3079.7,0.96240625,17775.297,20290.879,0.229614366,0.14040625
460.47,0.258429678,2138.6,0.6683125,18146.535,20627.262,0.234717269,0.13540625
470.48,0.264047592,2082.7,0.65084375,18218.613,20755.371,0.239819664,0.13790625
480.49,0.269665507,3198.4,0.9995,18218.613,20755.371,0.244922567,0.14196875
490.5,0.275283421,1992.9,0.62278125,18529.766,21058.867,0.250024962,0.14040625
500.511,0.280901897,2673.6,0.8355,18765.418,21288.02,0.255127866,0.13725
510.521,0.286519811,2618.7,0.81834375,18626.383,21200.105,0.260230769,0.1406875
520.531,0.292137726,3198.3,0.99946875,18626.578,21200.105,0.265333164,0.1381875
530.542,0.297756202,1968.1,0.61503125,19010.004,21539.016,0.270436067,0.136
540.552,0.303374116,2861,0.8940625,19247.41,21773.461,0.275538462,0.13728125
550.562,0.308992031,2405,0.7515625,19093.008,21624.789,0.280641365,0.13540625
560.572,0.314609945,3198.3,0.99946875,19093.039,21624.789,0.285744269,0.13509375
570.582,0.320227859,1953.7,0.61053125,19430.801,21914.598,0.290846663,0.13978125
580.593,0.325846335,2009.1,0.62784375,19894.043,22373.133,0.295949567,0.1394375
590.603,0.33146425,3197.6,0.99925,19539.902,22017.84,0.301052471,0.13634375
600.614,0.337082725,2298.2,0.7181875,19601.078,22128.242,0.306155374,0.13540625
610.624,0.34270064,2684.5,0.83890625,19938.422,22379.191,0.311257769,0.139125
620.634,0.348318554,1871.6,0.584875,20014.516,22447.266,0.316360672,0.12571875
630.644,0.353936469,3198.5,0.99953125,20014.629,22447.266,0.321462557,0.1388125
640.654,0.359554383,1863.5,0.58234375,20376.383,22752.336,0.326565461,0.13603125
650.664,0.365172298,2674.3,0.83571875,20445.32,23053.27,0.331668365,0.13665625
660.674,0.370790212,2542.2,0.7944375,20453.078,22831.434,0.336770759,0.13796875
670.684,0.376408127,3198.4,0.9995,20453.34,22831.434,0.341873663,0.13915625
680.695,0.382026602,1816.2,0.5675625,20842.633,23268.43,0.346976057,0.139125
690.705,0.387644517,2263.7,0.70740625,21232.465,23658.715,0.352078961,0.13821875
700.716,0.393262992,2790.3,0.87196875,20912.82,23332.469,0.357181864,0.1381875
710.726,0.398880907,3198.7,0.99959375,20913.008,23332.469,0.362284768,0.137875
720.736,0.404498821,1751.5,0.54734375,21348.719,23877.18,0.367387672,0.13290625
730.747,0.410117297,2841.5,0.88796875,21560.457,24099.082,0.372490576,0.112625
740.757,0.415735212,2145.6,0.6705,21440.367,23977.652,0.377593479,0.13571875
750.767,0.421353126,3198.5,0.99953125,21440.477,23977.652,0.382695874,0.13728125
760.777,0.426971041,1643,0.5134375,21807.621,24264.348,0.387798268,0.13725
770.787,0.432588955,2456.1,0.76753125,22021.82,24477.945,0.392901172,0.13821875
780.797,0.438206869,2550.7,0.79709375,21886.512,24392.383,0.398004075,0.13790625
790.808,0.443825345,2963.7,0.92615625,21870.805,24392.383,0.403106979,0.13759375
800.818,0.44944326,2027.4,0.6335625,22272.91,24710.531,0.408209883,0.13759375
810.828,0.455061174,2078.5,0.64953125,22386.5,24868.309,0.413312787,0.13725
820.838,0.460679089,2919.2,0.91225,22373.469,24774.535,0.41841569,0.13759375
830.848,0.466297003,2031.4,0.6348125,22572.246,25027.789,0.423518085,0.106375
840.859,0.471915479,2946.7,0.92084375,22767.445,25193.562,0.428620988,0.13103125
850.869,0.477533393,1702.1,0.53190625,23048.449,25519.695,0.433723383,0.1123125
860.88,0.483151869,3198.3,0.99946875,22968.996,25453.473,0.438826286,0.107625
870.89,0.488769783,1755.8,0.5486875,23366.77,25795.086,0.443928681,0.13696875
880.901,0.494388259,2719.1,0.84971875,23617.793,26303.582,0.449031584,0.13634375
890.911,0.500006174,2182.5,0.68203125,23603.504,26147.215,0.454133979,0.1419375
900.921,0.505624088,2968.1,0.92753125,23603.961,26147.215,0.459236882,0.13134375
910.932,0.511242564,2078.6,0.6495625,23942.531,26423.648,0.464339277,0.0330625
920.942,0.516860478,1967.9,0.61496875,24536.004,27522.281,0.469441671,0.1145
930.953,0.522478954,2950.1,0.92190625,24047.199,26519.777,0.474544575,0.13696875
940.963,0.528096868,1883.6,0.588625,24451.41,26843.68,0.479646969,0.13196875
950.973,0.533714783,2851.2,0.891,24705.367,27097.594,0.484749873,0.13696875
960.984,0.539333259,1786.1,0.55815625,24562.844,26972.672,0.489852267,0.102
970.994,0.544951173,3198.4,0.9995,24593.949,27004.676,0.494955171,0.13634375
981.004,0.550569087,1782,0.556875,24972.125,27340.258,0.500058074,0.103875
991.014,0.556187002,2480.4,0.775125,25255.508,27639.805,0.505160978,0.13634375
1001.024,0.561804916,2351.9,0.73496875,25124.773,27529.379,0.510263372,0.13603125
1011.034,0.567422831,1832.5,0.57265625,25449.656,27918.531,0.515366276,0.0311875
1021.045,0.573041307,2993.9,0.93559375,25507,27965.969,0.52046918,0.13634375
1031.055,0.578659221,1618,0.505625,26124.918,28573.312,0.525571574,0.136
1041.058,0.584273207,3198.2,0.9994375,25609.559,28051.555,0.530674478,0.13196875
1051.068,0.589891121,1739.9,0.54371875,26020.281,28385.914,0.535777382,0.13571875
1061.079,0.595509597,2813.9,0.87934375,26433.828,28799.48,0.540879776,0.12665625
1071.089,0.601127512,1849,0.5778125,26130.473,28482.148,0.54598268,0.12040625
1081.099,0.606745426,2793,0.8728125,26127.02,28498.148,0.551085583,0.13634375
1091.11,0.612363902,2142.9,0.66965625,26531.645,29001.477,0.556188487,0.09859375
1101.12,0.617981816,2009.2,0.627875,27231.922,29699.457,0.561290881,0.05209375
1111.13,0.623599731,2572.1,0.80378125,26734.219,29260.207,0.566394294,0.13571875
1121.14,0.629217645,2052.1,0.64128125,26897.359,29397.012,0.57149567,0.13475
1131.151,0.634836121,2891,0.9034375,27141.852,29604.035,0.576598064,0.135375
1141.161,0.640454035,1703.2,0.53225,27350.781,29807.539,0.581700968,0.0315
1151.172,0.646072511,2775,0.8671875,27333.156,29900.051,0.586803362,0.1356875
1161.182,0.651690425,1816.3,0.56759375,27676.965,30171.613,0.591906266,0.12890625
1171.193,0.657308901,2802,0.875625,27983.566,30475.09,0.59700866,0.12425
1181.203,0.662926816,1906.4,0.59575,27751.297,30237.141,0.602111564,0.135375
1191.206,0.668540801,2924.3,0.91384375,27723.57,30205.137,0.607214468,0.13009375
1201.216,0.674158716,2066.4,0.64575,28142.426,30586.629,0.612317881,0.1350625
1211.226,0.67977663,2213.6,0.69175,28355.238,30793.969,0.617420785,0.13509375
1221.236,0.685394545,2378,0.743125,28337.789,30803.887,0.622523688,0.13071875
1231.246,0.691012459,1920,0.6,28598.578,30984.062,0.627626083,0.13196875
1241.257,0.696630935,2887.9,0.90246875,28947.535,31374.762,0.632728477,0.1350625
1251.267,0.702248849,1754.9,0.54840625,29606.352,32026.09,0.637830871,0.13165625
1261.277,0.707866764,3198.4,0.9995,28774.352,31184.27,0.642933265,0.132875
1271.288,0.71348524,1917.3,0.59915625,29143.363,31456.797,0.64803566,0.13475
1281.298,0.719103154,2306.6,0.7208125,29520.375,31828.812,0.653138054,0.132875
1291.303,0.724718262,2223.3,0.69478125,29285.195,31634.23,0.658240448,0.134125
1301.313,0.730336177,1938.1,0.60565625,29615.164,31883.875,0.663342843,0.0979375
1311.323,0.735954091,2819.7,0.88115625,30156.785,32482.359,0.668445237,0.13475
1321.333,0.741572006,1955.5,0.61109375,29878.84,32184.703,0.673548141,0.12978125
1331.343,0.74718992,2651.8,0.8286875,29714.266,32004.988,0.678651044,0.12884375
1341.354,0.752808396,2374.8,0.742125,30028.902,32253.715,0.683754457,0.13475
1351.364,0.75842631,1828.6,0.5714375,30686.961,33489.613,0.688857361,0.13434375
1361.374,0.764044225,3049.5,0.95296875,30121.316,32335.043,0.693962303,0.12759375
1371.384,0.769662139,1996.4,0.623875,30432.52,32558.785,0.699064187,0.1095
1381.394,0.775280054,2286.9,0.71465625,30498.301,32619.773,0.704167091,0.13009375
1391.404,0.780897968,1994,0.623125,30530.559,32662.469,0.709268976,0.112
1401.414,0.786515883,2705.8,0.8455625,30533.379,32662.469,0.71437137,0.13415625
1411.425,0.792134359,2282.3,0.71321875,30813.043,32879.391,0.719474274,0.0368125
1421.435,0.797752273,1813.1,0.56659375,31641.961,34353.562,0.724576159,0.12946875
1431.445,0.803370187,2926.5,0.91453125,30930.043,33005.043,0.729678553,0.13040625
1441.456,0.808988663,2020.2,0.6313125,31225.543,33224.695,0.734780948,0.09859375
1451.466,0.814606578,2455.1,0.76721875,32100.898,34096.004,0.739882832,0.1035625
1461.476,0.820224492,2161.7,0.67553125,31309.973,33352.812,0.744984717,0.08328125
1471.486,0.825842407,2534.8,0.792125,31337.297,33368.812,0.750087621,0.12915625
1481.497,0.831460882,105.3,0.03290625,34426.945,39364.578,0.755190525,0.12384375
1491.507,0.837078797,1979.6,0.618625,31568.469,36466.34,0.760293428,0.130375
1501.517,0.842696711,1751.3,0.54728125,31688.621,36580.422,0.765395823,0.13353125
1511.528,0.848315187,2847.8,0.8899375,31662.113,36581.148,0.770498726,0.13509375
1521.538,0.853933101,1985.9,0.62059375,32018.043,37255.07,0.775600611,0.13290625
1531.548,0.859551016,2390.7,0.74709375,32980.516,38209.012,0.780702496,0.1335625
1541.558,0.86516893,1928.2,0.6025625,32134.809,37383.113,0.785803362,0.1341875
1551.568,0.870786845,2548.5,0.79640625,32166.344,37415.113,0.790905247,0.13321875
1561.579,0.87640532,2342.1,0.73190625,32858.434,38028.906,0.796008151,0.0411875
1571.589,0.882023235,1739.9,0.54371875,33284.148,39128.004,0.801110545,0.12703125
1581.6,0.887641711,2915.5,0.91109375,32583.125,37767.34,0.806212939,0.1341875
1591.61,0.893259625,1978,0.618125,32874.609,38155.465,0.811315334,0.13328125
1601.621,0.898878101,2468.4,0.771375,33808.688,39088.188,0.816417728,0.033375
1611.631,0.904496015,1988.6,0.6214375,33240.699,38587.004,0.821520122,0.0714375
1621.641,0.91011393,3196.8,0.999,33052.461,38426.777,0.826621498,0.130125
1631.651,0.915731844,1895.7,0.59240625,33356.18,38640.223,0.831721854,0.13171875
1641.661,0.921349759,2118.6,0.6620625,33791.938,39649.766,0.836824758,0.12453125
1651.672,0.926968234,2345.2,0.732875,33513.984,38859.137,0.841927152,0.12603125
1661.682,0.932586149,2462.7,0.76959375,33514.008,38859.137,0.847030056,0.04615625
1671.693,0.938204625,2478.7,0.77459375,33814.863,39074.684,0.85213245,0.13196875
1681.703,0.943822539,1756.4,0.548875,34219.199,39528.562,0.857234845,0.13353125
1691.713,0.949440453,2726.8,0.852125,33951.945,39242.969,0.862337748,0.13196875
1701.722,0.955057807,1812,0.56625,34277.082,39494.113,0.867440652,0.13103125
1711.732,0.960675721,2825.2,0.882875,34634.059,39851.156,0.872543556,0.13353125
1721.743,0.966294197,1928.8,0.60275,35674.887,41916.223,0.87764646,0.13325
1731.753,0.971912111,2858.4,0.89325,34407.414,39640.141,0.882748854,0.13421875
1741.763,0.977530026,1870,0.584375,34667.449,39830.426,0.887851248,0.128625
1751.774,0.983148502,2694.4,0.842,34689.117,39850.953,0.892953642,0.13109375
1761.784,0.988766416,1677.6,0.52425,36938.23,42112.539,0.898056037,0.12921875
1771.794,0.99438433,3197.7,0.99928125,34757.934,39950.547,0.903158431,0.131125
1781.805,1.000002806,1446.2,0.4519375,0,0,0.908260825,0.12921875

==> images/cpu_usage/QT3.csv <==
# Elapsed time   CPU (%)     Real (MB)   Virtual (MB)
       0.000        0.000        1.758       27.395
      10.011      100.000     1751.852     2126.676
      20.021       99.900     3805.750     4510.855
      30.027      100.000     5810.219     6777.977
      40.037      100.000     8488.625    10161.207
      50.047      100.000    10185.355    11260.023
      60.057      898.700    11985.492    14831.051
      70.068     2579.200    12244.094    15054.082
      80.078     2589.800    12492.062    15245.629
      90.089     2735.800    12840.934    15477.195
     100.099     2280.000    13280.859    15804.504
     110.110     2304.200    13711.148    16139.496
     120.120     2258.400    14149.359    16488.266
     130.130     2125.900    14962.375    19637.508
     140.141     1633.700    14527.711    18240.707
     150.151     2219.500    15005.277    18579.926
     160.161     2562.800    15228.555    18760.414
     170.171     2301.600    15729.703    19174.094
     180.181     2841.400    15863.441    19238.160
     190.191     2222.500    16279.445    19536.766
     200.201     2270.300    16813.402    20130.922
     210.211     2409.100    17038.422    20196.059
     220.221     2824.400    17098.102    20260.074
     230.231     2088.300    17455.340    20611.945
     240.241     2363.200    17808.176    20939.941
     250.252     2402.400    17980.961    21099.047
     260.263     2482.800    18273.211    21363.559
     270.273     1999.900    18705.203    21759.734
     280.284     2276.100    19015.352    22027.883
     290.294     2600.000    19177.293    22173.141
     300.305     2065.600    19615.336    22660.180
     310.315     2369.600    19786.035    22958.848
     320.326     2305.100    20146.172    23282.281
     330.336     2222.800    20520.332    23581.570
     340.346     2426.000    20621.965    23657.773
     350.356     2160.200    21047.301    24027.141
     360.367     2280.000    21432.484    24430.238
     370.377     2662.900    21493.820    24496.820
     380.387     1723.200    21982.891    24903.766
     390.397     2429.400    22322.008    25180.242
     400.408     2630.400    22382.586    25244.324
     410.418     1815.400    23170.504    26263.148
     420.429     2368.100    23102.082    25840.086
     430.439     2375.600    23317.227    26037.375
     440.449     2178.000    23852.578    26632.641
     450.460     2418.600    23797.895    26543.605
     460.470     1736.800    24312.246    27010.234
     470.480     2333.100    24685.469    27490.582
     480.490     2508.100    24792.504    27554.586
     490.500     1960.900    25310.000    28016.336
     500.511     2689.100    25258.770    27975.957
     510.521     1609.700    25674.445    28308.680
     520.531     2262.900    26064.410    28659.562
     530.542     2420.300    26127.512    28723.688
     540.552     2096.300    27229.477    30473.172
     550.563     2224.100    26715.582    29180.086
     560.573     2233.100    26922.203    29365.836
     570.584     2226.100    27483.492    29849.887
     580.594     2519.300    27284.520    29632.871
     590.605     1857.400    27660.727    29952.770
     600.615     2424.900    27988.566    30281.867
     610.625     2444.900    28061.578    30258.957
     620.635     1789.400    28398.684    30546.414
     630.645     2453.100    28703.652    30780.367
     640.655     2390.700    28775.207    30844.281
     650.665      406.500    31465.250    36840.051
     660.676     1211.400    29665.195    35158.941
     670.686     2227.000    29396.480    34641.793
     680.697     2266.900    29508.398    34730.570
     690.707     2258.000    29790.117    34948.031
     700.718     2584.200    29822.660    34974.312
     710.728     1669.300    30208.871    35488.152
     720.739     2501.500    30521.590    35724.656
     730.749     2273.900    30586.281    35788.738
     740.760     2068.600    31064.668    36192.477
     750.770     2582.500    30964.871    36095.207
     760.780     1753.200    32023.887    37686.914
     770.791     2236.500    31658.242    36650.746
     780.801     2243.100    31721.430    36718.863


==> images/cpu_usage/QT6.csv <==
# Elapsed time   CPU (%)     Real (MB)   Virtual (MB)
       0.000        0.000        1.758       27.395
      10.011       99.800     1773.219     2143.164
      20.021       99.900     3809.309     4516.645
      30.032       99.900     5801.219     6773.066
      40.043       99.800     8462.523    10161.195
      50.053       99.900    10153.285    11236.035
      60.064      889.200    11680.410    14517.914
      70.074      442.900    11652.262    14333.652
      80.085     2359.800    12118.570    14768.336
      90.095     1774.900    12463.535    14831.289
     100.105     2162.100    12738.695    15054.621
     110.116     2345.200    12970.133    15181.844
     120.126     2751.600    12965.086    15116.254
     130.137     2229.200    13498.051    15613.988
     140.147     2863.500    13458.918    15473.281
     150.157     2126.600    13791.887    15768.398
     160.168     2526.000    13926.305    15836.445
     170.178     2238.300    14232.902    16108.035
     180.189     2435.800    14443.008    16172.078
     190.199     2290.300    14768.742    16458.539
     200.210     2379.600    14927.008    16522.594
     210.219     2015.300    15515.414    19671.703
     220.230     1651.000    15188.688    18210.852
     230.240     2425.600    15315.766    18274.910
     240.251     2308.900    15642.680    18549.887
     250.261     2123.400    15842.492    18614.004
     260.272     2337.100    16068.762    18794.156
     270.282     2407.500    16242.316    18921.340
     280.293     2653.300    16262.141    18970.211
     290.302     2494.000    16701.422    19398.555
     300.312     2628.000    16707.738    19298.406
     310.322     2227.600    16973.305    19506.719
     320.332     2214.100    17085.625    19570.836
     330.342     2277.100    17402.836    19893.598
     340.352     2303.600    17501.879    19977.230
     350.363     2786.000    17485.410    19945.227
     360.372     2358.400    17877.500    20276.914
     370.383     2469.800    17913.973    20320.258
     380.393     2204.300    18212.246    20581.668
     390.403     2208.800    18289.789    20670.707
     400.414     2162.700    18631.422    20989.730
     410.423     2430.100    18659.773    21017.672
     420.433     2946.100    18706.398    21083.465
     430.443     2129.000    19037.031    21349.258
     440.453     2176.900    19175.219    21486.391
     450.463     2053.800    19528.133    21797.727
     460.474     2632.000    19768.922    22032.797
     470.484     2664.100    19584.277    21829.777
     480.495     2078.400    19970.109    22162.934
     490.504     2057.500    20066.801    22251.980
     500.515     2098.700    20420.418    22652.766
     510.525     2891.400    20532.008    22761.008
     520.535     2300.100    20513.027    22731.000
     530.541     1919.500    20944.684    23275.816
     540.552     2455.400    21165.066    23505.754
     550.561     2698.500    21033.637    23383.383
     560.571     2037.100    21397.484    23662.828
     570.581     1966.000    21458.215    23726.938
     580.592     2471.800    21515.402    23764.855
     590.601     2561.400    21842.086    24045.270
     600.611     2158.000    21918.609    24131.348
     610.621     1858.300    22283.664    24512.152
     620.632     2725.900    22334.090    24562.383
     630.641     2359.600    22353.469    24576.246
     640.651     1875.100    22751.699    24921.676
     650.662     2388.900    22971.543    25141.484
     660.672     2593.600    22821.629    24995.371
     670.683     2101.800    23152.672    25262.184
     680.693     1789.600    23213.914    25326.277
     690.703     2689.300    23215.441    25317.473
     700.713     2580.800    23613.633    25654.262
     710.724     1784.600    23700.094    25749.098
     720.734     2425.800    23752.379    25783.410
     730.744     2521.000    24072.156    26054.969
     740.754     1915.700    24157.098    26149.473
     750.765     2328.000    24270.473    26353.012
     760.775     2637.500    24541.094    26585.500
     770.786     1978.600    24621.668    26667.258
     780.796     2091.600    24954.141    26955.332
     790.806     2817.600    25070.152    27052.715
     800.817     1877.600    25141.023    27116.449
     810.827     2092.200    25466.863    27578.191
     820.837     2797.100    25540.973    27642.020
     830.848     1970.300    25623.293    27728.426
     840.858     2368.600    25765.453    27834.988
     850.868     2642.100    26038.078    28205.098
     860.878     1906.800    26118.863    28153.055
     870.888     2096.700    26465.465    28438.066
     880.899     2691.500    26626.078    28598.320
     890.909     2233.900    26527.719    28502.141
     900.919     2057.000    26914.121    28853.082
     910.930     2856.900    27219.977    29158.078
     920.940     1897.200    26981.703    28921.074
     930.951     2187.200    27285.660    29157.637
     940.961     2577.400    27336.949    29205.695
     950.971     2179.700    27361.457    29248.473
     960.981     2183.100    27733.445    29527.176
     970.991     2591.400    27802.262    29649.957
     981.002     2166.300    27800.875    29607.711
     991.012     2159.000    28127.539    29858.324
    1001.023     2487.000    28162.379    29892.262
    1011.032     2365.700    28194.879    29986.328
    1021.043     2212.300    28505.750    30228.195
    1031.052     2154.700    28526.426    30246.551
    1041.062     2754.100    28600.754    30322.758
    1051.073     2214.200    28914.719    30533.211
    1061.083     1820.200    29188.852    30873.309
    1071.093     2798.700    29005.168    30624.867
    1081.104     2169.900    29292.230    30837.852
    1091.114     1677.200    29835.426    31890.652
    1101.124     2661.500    29342.145    30878.035
    1111.134     2361.700    29680.945    31153.609
    1121.144     1895.800    29724.824    31203.973
    1131.148     2207.800    30042.707    37226.965
    1141.159       99.900    32888.496    37226.965
    1151.169     2310.200    30407.664    34738.457
    1161.180     1761.600    30081.414    34415.078
    1171.190     2169.700    30461.590    35101.461
    1181.201     2808.300    30684.418    35323.219
    1191.210     1721.400    30525.539    35177.016
    1201.221     2626.100    30563.574    35186.551
    1211.230     2478.600    30825.777    35410.352
    1221.241     1750.600    30880.645    35473.543
    1231.251     2595.600    31071.977    35839.508
    1241.261     2491.600    31209.535    35896.297
    1251.271     1835.200    31213.613    35905.895
    1261.282     2691.000    31252.605    35907.711
    1271.292     2495.400    31998.578    36602.574
    1281.302     1680.400    31627.746    36238.684
    1291.313     2836.300    31663.730    36254.684
    1301.323     2321.200    32001.602    36530.250
    1311.333     1339.400    32142.875    36766.828
    1321.343     2699.300    32077.512    36625.180
    1331.354     2223.200    32405.250    36852.500
    1341.364     1943.600    32621.906    37068.957
    1351.375     2732.700    32473.066    36920.594
    1361.384     2204.800    32774.996    37164.797
    1371.395     1933.400    32921.109    37310.457
    1381.405     2700.900    32873.883    37264.008


==> images/cpu_usage/QT9.csv <==
# Elapsed time   CPU (%)     Real (MB)   Virtual (MB)
       0.000        0.000        1.758       27.395
      10.011      100.000     1669.961     2059.383
      20.021       99.800     3606.168     4393.379
      30.032      100.000     5861.562     6865.293
      40.042       99.900     8018.465     8662.383
      50.052       99.800     9822.539    10941.164
      60.063      836.200    11618.176    14456.141
      70.073      728.000    11842.762    14518.379
      80.084     2291.200    12170.684    14794.789
      90.094     1571.100    12502.859    14896.316
     100.105     3198.200    12506.707    14896.316
     110.115     2058.800    12771.137    15116.426
     120.125     2316.800    13039.406    15212.445
     130.135     2072.700    13362.133    15508.395
     140.145     2555.500    13648.051    15841.359
     150.155     2964.100    13557.496    15592.766
     160.165     2034.400    13885.996    15871.598
     170.175     2505.600    14156.133    16199.477
     180.186     2975.900    14136.113    15937.859
     190.196     2100.500    14413.504    16175.809
     200.206     2502.800    14539.855    16300.129
     210.216     2972.100    14658.980    16401.500
     220.227     2096.100    14993.562    16705.793
     230.237     2376.800    15151.816    16836.328
     240.247     3110.100    15180.699    16769.809
     250.257     3126.300    15162.891    16737.805
     260.267      339.100    15445.641    18458.020
     270.277     2364.400    15941.770    18888.980
     280.287     3198.300    15661.062    18607.668
     290.297     2121.800    15937.469    18801.121
     300.307     2206.700    16169.117    18892.672
     310.317     3198.400    16188.055    18924.676
     320.328     1967.500    16398.684    19078.867
     330.338     2468.100    16493.977    19158.117
     340.348     3198.400    16493.977    19158.117
     350.359     2096.600    16835.688    19493.391
     360.369     2373.900    16903.477    19546.582
     370.379     2946.800    16922.285    19557.449
     380.389     3198.200    16922.285    19557.449
     390.399     2028.600    17221.219    19807.980
     400.409     1945.400    17320.246    19896.227
     410.419     3195.900    17372.504    19960.227
     420.429     2355.500    17468.773    20089.211
     430.439     2587.700    17809.133    20393.750
     440.449     2444.200    17791.770    20322.883
     450.459     3079.700    17775.297    20290.879
     460.470     2138.600    18146.535    20627.262
     470.480     2082.700    18218.613    20755.371
     480.490     3198.400    18218.613    20755.371
     490.500     1992.900    18529.766    21058.867
     500.511     2673.600    18765.418    21288.020
     510.521     2618.700    18626.383    21200.105
     520.531     3198.300    18626.578    21200.105
     530.542     1968.100    19010.004    21539.016
     540.552     2861.000    19247.410    21773.461
     550.562     2405.000    19093.008    21624.789
     560.572     3198.300    19093.039    21624.789
     570.582     1953.700    19430.801    21914.598
     580.593     2009.100    19894.043    22373.133
     590.603     3197.600    19539.902    22017.840
     600.614     2298.200    19601.078    22128.242
     610.624     2684.500    19938.422    22379.191
     620.634     1871.600    20014.516    22447.266
     630.644     3198.500    20014.629    22447.266
     640.654     1863.500    20376.383    22752.336
     650.664     2674.300    20445.320    23053.270
     660.674     2542.200    20453.078    22831.434
     670.684     3198.400    20453.340    22831.434
     680.695     1816.200    20842.633    23268.430
     690.705     2263.700    21232.465    23658.715
     700.716     2790.300    20912.820    23332.469
     710.726     3198.700    20913.008    23332.469
     720.736     1751.500    21348.719    23877.180
     730.747     2841.500    21560.457    24099.082
     740.757     2145.600    21440.367    23977.652
     750.767     3198.500    21440.477    23977.652
     760.777     1643.000    21807.621    24264.348
     770.787     2456.100    22021.820    24477.945
     780.797     2550.700    21886.512    24392.383
     790.808     2963.700    21870.805    24392.383
     800.818     2027.400    22272.910    24710.531
     810.828     2078.500    22386.500    24868.309
     820.838     2919.200    22373.469    24774.535
     830.848     2031.400    22572.246    25027.789
     840.859     2946.700    22767.445    25193.562
     850.869     1702.100    23048.449    25519.695
     860.880     3198.300    22968.996    25453.473
     870.890     1755.800    23366.770    25795.086
     880.901     2719.100    23617.793    26303.582
     890.911     2182.500    23603.504    26147.215
     900.921     2968.100    23603.961    26147.215
     910.932     2078.600    23942.531    26423.648
     920.942     1967.900    24536.004    27522.281
     930.953     2950.100    24047.199    26519.777
     940.963     1883.600    24451.410    26843.680
     950.973     2851.200    24705.367    27097.594
     960.984     1786.100    24562.844    26972.672
     970.994     3198.400    24593.949    27004.676
     981.004     1782.000    24972.125    27340.258
     991.014     2480.400    25255.508    27639.805
    1001.024     2351.900    25124.773    27529.379
    1011.034     1832.500    25449.656    27918.531
    1021.045     2993.900    25507.000    27965.969
    1031.055     1618.000    26124.918    28573.312
    1041.058     3198.200    25609.559    28051.555
    1051.068     1739.900    26020.281    28385.914
    1061.079     2813.900    26433.828    28799.480
    1071.089     1849.000    26130.473    28482.148
    1081.099     2793.000    26127.020    28498.148
    1091.110     2142.900    26531.645    29001.477
    1101.120     2009.200    27231.922    29699.457
    1111.130     2572.100    26734.219    29260.207
    1121.140     2052.100    26897.359    29397.012
    1131.151     2891.000    27141.852    29604.035
    1141.161     1703.200    27350.781    29807.539
    1151.172     2775.000    27333.156    29900.051
    1161.182     1816.300    27676.965    30171.613
    1171.193     2802.000    27983.566    30475.090
    1181.203     1906.400    27751.297    30237.141
    1191.206     2924.300    27723.570    30205.137
    1201.216     2066.400    28142.426    30586.629
    1211.226     2213.600    28355.238    30793.969
    1221.236     2378.000    28337.789    30803.887
    1231.246     1920.000    28598.578    30984.062
    1241.257     2887.900    28947.535    31374.762
    1251.267     1754.900    29606.352    32026.090
    1261.277     3198.400    28774.352    31184.270
    1271.288     1917.300    29143.363    31456.797
    1281.298     2306.600    29520.375    31828.812
    1291.303     2223.300    29285.195    31634.230
    1301.313     1938.100    29615.164    31883.875
    1311.323     2819.700    30156.785    32482.359
    1321.333     1955.500    29878.840    32184.703
    1331.343     2651.800    29714.266    32004.988
    1341.354     2374.800    30028.902    32253.715
    1351.364     1828.600    30686.961    33489.613
    1361.374     3049.500    30121.316    32335.043
    1371.384     1996.400    30432.520    32558.785
    1381.394     2286.900    30498.301    32619.773
    1391.404     1994.000    30530.559    32662.469
    1401.414     2705.800    30533.379    32662.469
    1411.425     2282.300    30813.043    32879.391
    1421.435     1813.100    31641.961    34353.562
    1431.445     2926.500    30930.043    33005.043
    1441.456     2020.200    31225.543    33224.695
    1451.466     2455.100    32100.898    34096.004
    1461.476     2161.700    31309.973    33352.812
    1471.486     2534.800    31337.297    33368.812
    1481.497      105.300    34426.945    39364.578
    1491.507     1979.600    31568.469    36466.340
    1501.517     1751.300    31688.621    36580.422
    1511.528     2847.800    31662.113    36581.148
    1521.538     1985.900    32018.043    37255.070
    1531.548     2390.700    32980.516    38209.012
    1541.558     1928.200    32134.809    37383.113
    1551.568     2548.500    32166.344    37415.113
    1561.579     2342.100    32858.434    38028.906
    1571.589     1739.900    33284.148    39128.004
    1581.600     2915.500    32583.125    37767.340
    1591.610     1978.000    32874.609    38155.465
    1601.621     2468.400    33808.688    39088.188
    1611.631     1988.600    33240.699    38587.004
    1621.641     3196.800    33052.461    38426.777
    1631.651     1895.700    33356.180    38640.223
    1641.661     2118.600    33791.938    39649.766
    1651.672     2345.200    33513.984    38859.137
    1661.682     2462.700    33514.008    38859.137
    1671.693     2478.700    33814.863    39074.684
    1681.703     1756.400    34219.199    39528.562
    1691.713     2726.800    33951.945    39242.969
    1701.722     1812.000    34277.082    39494.113
    1711.732     2825.200    34634.059    39851.156
    1721.743     1928.800    35674.887    41916.223
    1731.753     2858.400    34407.414    39640.141
    1741.763     1870.000    34667.449    39830.426
    1751.774     2694.400    34689.117    39850.953
    1761.784     1677.600    36938.230    42112.539
    1771.794     3197.700    34757.934    39950.547
    1781.805     1446.200        0.000        0.000


==> images/cpu_usage/QT9_nf.txt <==
# Elapsed time   CPU (%)     Real (MB)   Virtual (MB)
       0.000        0.000        1.762       27.391
       1.002      100.800      486.633      562.117
       2.003       99.800      658.668      704.711
       3.005       99.800      828.473      989.898
       4.006      100.800      998.504     1132.492
       5.008       99.800     1170.668     1275.086
       6.009       98.900     1340.668     1417.680
       7.011      100.800     1510.668     1560.273
       8.012       98.800     1636.234     1667.492
       9.014      100.800     1799.254     1841.863
      10.015       99.900     2053.035     2143.090
      11.017     1313.000     2308.160     4403.125
      12.018     1432.000     2362.734     4430.039
      13.020      330.600     2364.207     4430.039
      14.021      453.400     2364.449     4430.039
      15.022      497.500     2364.746     4430.039
      16.023      505.200     2365.020     4436.051
      17.025      133.800     2365.066     4430.039
      18.027      128.800     2365.109     4448.074
      19.029      507.100     2365.023     4430.039
      20.030      469.200     2365.125     4430.039
      21.031      510.600     2365.090     4430.039
      22.032      468.500     2365.062     4430.039
      23.033      533.500     2365.059     4430.039
      24.035      469.200     2365.141     4430.039
      25.036      524.200     2365.191     4430.039
      26.038      502.200     2365.211     4430.039
      27.040      468.300     2365.238     4430.039
      28.041      506.200     2365.250     4430.039
      29.043      489.200     2365.344     4430.039
      30.044      483.200     2365.246     4430.039
      31.046      464.200     2365.406     4430.039
      32.048      471.200     2365.359     4430.039
      33.049      520.100     2365.391     4430.039
      34.051      489.200     2365.496     4430.039
      35.053      443.300     2365.438     4432.043
      36.054      501.200     2365.395     4430.039
      37.056      450.300     2365.480     4430.039
      38.057      463.300     2365.512     4430.039
      39.059      459.300     2365.512     4430.039
      40.061      506.200     2365.926     4430.344
      41.062      499.200     2366.711     4431.160
      42.064      497.200     2367.504     4431.965
      43.065      431.300     2370.129     4432.621
      44.067      448.300     2370.656     4433.031
      45.069      493.200     2371.285     4433.738
      46.070      459.300     2371.641     4434.012
      47.072      490.300     2372.273     4434.547
      48.073      454.200     2372.824     4435.152
      49.075      499.200     2373.434     4435.680
      50.077      440.300     2374.195     4436.574
      51.078      498.200     2374.785     4437.168
      52.080      460.200     2375.512     4437.734
      53.081      499.200     2375.914     4438.199
      54.082      479.700     2376.566     4438.887
      55.084      497.200     2377.098     4439.332
      56.085      503.100     2377.715     4440.020
      57.087      467.200     2378.363     4440.637
      58.089      494.200     2379.258     4441.352
      59.090      465.200     2379.781     4441.895
      60.092      479.200     2380.363     4442.516
      61.094      479.200     2380.785     4458.805
      62.095      490.200     2381.277     4443.457
      63.097      495.200     2382.000     4444.152
      64.099      400.400     2382.496     4444.453
      65.100      475.200     2382.785     4444.797
      66.102      487.200     2383.301     4445.363
      67.104      406.300     2383.980     4446.016
      68.105      110.800     2383.980     4446.016
      69.107      279.600     2383.984     4446.016
      70.108      497.200     2384.645     4446.664
      71.110      500.200     2385.324     4447.285
      72.112      489.200     2385.895     4447.945
      73.113      384.400     2386.191     4448.254
      74.115      461.200     2386.781     4448.707
      75.117      479.200     2387.297     4449.270
      76.118      453.300     2387.953     4449.859
      77.120      468.200     2388.238     4450.203
      78.121      401.400     2390.715     4450.613
      79.123      492.200     2391.238     4451.188
      80.125      469.300     2391.656     4451.484
      81.126      434.300     2391.988     4451.859
      82.128      495.200     2392.758     4452.621
      83.130      453.300     2393.348     4471.133
      84.131      471.200     2393.648     4453.516
      85.133      419.300     2394.059     4453.879
      86.134      473.200     2394.637     4454.602
      87.136      469.200     2395.074     4454.969
      88.138      431.300     2395.512     4455.309
      89.139      493.200     2396.180     4455.965
      90.141      467.200     2396.570     4456.375
      91.143      432.300     2396.855     4456.676
      92.144      487.200     2397.562     4457.457
      93.146      485.200     2398.113     4457.961
      94.147      456.200     2398.520     4474.367
      95.149      449.200     2398.863     4458.676
      96.151      477.200     2399.426     4459.164
      97.153      470.300     2399.812     4459.504
      98.154      478.300     2400.367     4460.164
      99.156      498.200     2401.156     4460.887
     100.157      491.200     2401.727     4461.426
     101.159      456.300     2402.102     4461.883
     102.160      472.200     2402.621     4462.301
     103.162      487.200     2403.211     4462.988
     104.164      295.500     2403.434     4463.137
     105.165      416.300     2404.309     4464.016
     106.167      478.200     2404.746     4464.367
     107.169      426.300     2404.887     4464.496
     108.170      488.200     2405.656     4465.312
     109.172      470.200     2406.148     4465.672
     110.174      466.300     2406.391     4465.965
     111.175      477.200     2406.930     4466.477
     112.177      479.200     2407.457     4467.066
     113.179      416.300     2407.766     4467.367
     114.180      483.200     2408.449     4467.969
     115.182      378.400     2408.559     4468.098
     116.183      435.300     2409.129     4468.520
     117.185      478.200     2409.715     4469.234
     118.187      434.300     2412.191     4469.633
     119.188      417.300     2412.426     4469.906
     120.190      492.200     2413.074     4470.469
     121.192      465.200     2413.348     4470.738
     122.193      420.300     2413.641     4471.027
     123.195      483.200     2414.383     4471.789
     124.196      479.200     2414.734     4472.133
     125.197      418.700     2414.988     4472.391
     126.199      479.200     2415.527     4472.957
     127.200      429.300     2415.844     4473.125
     128.202      451.200     2416.141     4473.395
     129.204      486.200     2416.746     4474.180
     130.205      427.300     2417.180     4474.613
     131.207      470.200     2417.457     4474.910
     132.209      488.200     2418.117     4475.488
     133.210      466.200     2418.477     4475.992
     134.212      461.200     2418.852     4476.125
     135.214      484.200     2419.570     4476.859
     136.215      409.300     2419.773     4477.125
     137.217      477.200     2420.363     4477.719
     138.219      391.400     2420.555     4477.852
     139.220      431.300     2420.988     4478.152
     140.222      451.200     2421.430     4496.680
     141.224      463.200     2421.812     4479.066
     142.225      439.300     2422.480     4479.672
     143.227      446.200     2422.902     4488.137
     144.229      483.200     2423.367     4480.578
     145.230      465.200     2423.809     4481.051
     146.232      461.200     2424.145     4481.344
     147.234      480.200     2424.711     4481.789
     148.235      451.300     2424.934     4482.004
     149.237      489.200     2425.348     4482.570
     150.238      449.300     2425.746     4482.895
     151.240      469.200     2426.203     4483.227
     152.242      463.300     2426.684     4483.730
     153.243      456.200     2426.891     4484.008
     154.245      474.200     2427.418     4484.535
     155.247      451.300     2427.703     4484.852
     156.248      473.200     2428.125     4485.105
     157.250      419.300     2428.453     4485.555
     158.252      422.300     2428.809     4485.883
     159.253      469.200     2429.141     4486.277
     160.255      437.300     2429.406     4486.426
     161.257      480.200     2430.141     4487.215
     162.258      395.300     2430.570     4487.758
     163.260      463.300     2430.996     4488.094
     164.261      468.300     2433.527     4488.574
     165.263      419.300     2433.621     4490.730
     166.265      467.200     2434.141     4489.262
     167.266      451.300     2434.340     4489.551
     168.268      469.200     2434.918     4490.031
     169.270      455.300     2435.281     4490.379
     170.271      461.200     2435.453     4490.578
     171.273      471.200     2436.156     4491.312
     172.275      407.300     2436.156     4491.312
     173.276      468.200     2436.660     4491.633
     174.278      445.300     2436.844     4491.891
     175.280      470.200     2437.445     4492.586
     176.281      195.700     2437.516     4492.586
     177.283      105.800     2437.516     4492.586
     178.285      138.800     2437.461     4492.586
     179.286      463.300     2438.023     4493.090
     180.288      450.300     2438.238     4493.352
     181.289      471.200     2438.965     4493.898
     182.291      450.300     2439.184     4494.160
     183.293      463.200     2439.691     4494.699
     184.294      458.200     2439.914     4494.867
     185.296      459.200     2440.195     4495.207
     186.297      456.300     2440.668     4495.637
     187.299      455.200     2440.898     4495.777
     188.301      470.200     2441.371     4496.418
     189.302      443.300     2441.656     4496.703
     190.304      471.200     2442.113     4497.145
     191.306      449.300     2442.328     4497.371
     192.307      464.200     2442.664     4497.539
     193.308      402.700     2443.070     4497.906
     194.310      455.200     2443.230     4498.184
     195.311      458.200     2443.711     4498.574
     196.313      453.300     2443.812     4498.715
     197.315      461.300     2444.352     4499.277
     198.316      418.300     2444.547     4499.422
     199.318      460.300     2444.770     4499.707
     200.319      419.400     2445.109     4500.055
     201.321      457.300     2445.625     4500.406
     202.323      457.300     2445.812     4500.758
     203.324      460.200     2446.340     4501.160
     204.326      460.200     2446.535     4501.340
     205.328      449.300     2446.887     4501.820
     206.329      458.200     2447.133     4501.965
     207.331      198.700     2447.211     4501.965
     208.332      386.400     2447.562     4502.418
     209.334      448.200     2447.840     4502.590
     210.336      461.300     2448.336     4503.211
     211.337      387.300     2448.500     4503.211
     212.338      372.800     2448.742     4503.551
     213.340      466.200     2449.191     4504.012
     214.341      459.200     2449.492     4504.309
     215.343      457.200     2449.672     4504.457
     216.345      404.400     2449.926     4504.773
     217.346      467.200     2450.461     4505.254
     218.348      447.300     2450.617     4505.477
     219.350      467.200     2451.250     4506.055
     220.351      445.200     2451.461     4514.219
     221.353      463.200     2452.055     4506.812
     222.355      441.300     2454.172     4510.820
     223.356      462.200     2454.465     4507.230
     224.358      415.300     2454.754     4507.359
     225.360      467.300     2455.121     4507.840
     226.361      400.300     2455.434     4508.098
     227.363      471.200     2455.656     4508.531
     228.364      443.300     2455.906     4508.684
     229.366      475.200     2456.348     4521.062
     230.368      441.200     2456.645     4509.332
     231.370      475.200     2456.984     4509.625
     232.371      448.300     2457.312     4510.027
     233.373      468.200     2457.711     4510.309
     234.374      401.300     2457.902     4510.590
     235.376      463.200     2458.504     4511.223
     236.378      445.300     2458.719     4511.352
     237.379      461.200     2459.379     4512.035
     238.381      409.300     2459.570     4512.203
     239.383      461.200     2460.113     4512.688
     240.384      372.400     2460.523     4513.055
     241.386      403.300     2460.836     4513.520
     242.388      464.300     2461.223     4513.922
     243.389      442.300     2461.430     4514.125
     244.391      464.200     2461.805     4514.496
     245.393      389.400     2461.875     4514.496
     246.394      466.200     2462.406     4515.082
     247.396      398.300     2462.477     4515.082
     248.398      454.300     2462.988     4529.574
     249.399      447.200     2463.344     4516.062
     250.401      414.300     2463.645     4530.230
     251.403      450.200     2463.848     4516.367
     252.404      456.300     2464.445     4517.086
     253.406      448.300     2464.641     4517.246
     254.408      458.200     2464.988     4517.578
     255.409      456.200     2465.285     4517.785
     256.411      443.300     2465.559     4518.145
     257.413      459.200     2465.957     4518.453
     258.414      442.300     2466.148     4518.816
     259.416      469.200     2466.617     4519.191
     260.418      437.300     2466.867     4519.457
     261.419      461.300     2467.332     4519.820
     262.421      443.200     2467.395     4519.957
     263.423      417.300     2467.855     4520.422
     264.424      448.300     2468.074     4520.711
     265.426      452.300     2468.520     4521.051
     266.427      454.300     2468.625     4521.266
     267.429      399.300     2469.035     4521.617
     268.431      464.300     2469.316     4521.902
     269.432      185.700     2469.387     4521.902
     270.434      105.800     2469.387     4521.902
     271.436      130.800     2469.387     4521.902
     272.437      211.600     2469.410     4521.902
     273.439      325.500     2469.684     4522.254
     274.441      459.300     2469.934     4522.469
     275.442      432.300     2470.105     4522.629
     276.444      463.200     2470.617     4523.250
     277.446      445.300     2470.758     4523.250
     278.447      461.200     2471.227     4523.770
     279.449      444.300     2471.336     4523.914
     280.450      453.300     2471.609     4524.227
     281.452      452.300     2471.996     4524.609
     282.454      447.300     2472.227     4524.824
     283.455      463.200     2472.492     4525.016
     284.457      395.300     2472.707     4525.297
     285.459      464.200     2473.348     4525.828
     286.461      394.300     2473.449     4526.008
     287.462      455.200     2475.883     4526.445
     288.464      403.300     2476.039     4526.594
     289.466      460.300     2476.281     4526.906
     290.467      457.300     2476.582     4527.035
     291.469      441.300     2476.961     4527.473
     292.470      459.200     2477.285     4527.746
     293.472      443.300     2477.457     4527.941
     294.474      462.200     2477.879     4528.258
     295.475      438.300     2478.184     4528.613
     296.477      459.200     2478.539     4528.992
     297.479      352.400     2478.574     4528.992
     298.480      388.400     2478.781     4529.207
     299.482      453.200     2479.211     4529.652
     300.484      386.400     2479.336     4529.801
     301.485      453.300     2479.590     4529.938
     302.487      445.200     2479.809     4530.188
     303.489      354.400     2480.066     4530.453
     304.490      457.200     2480.492     4530.922
     305.492      432.300     2480.684     4531.098
     306.493      461.300     2480.871     4531.230
     307.495      439.300     2481.230     4531.621
     308.497      454.300     2481.676     4531.973
     309.498      447.200     2481.816     4532.129
     310.500      451.200     2482.195     4532.594
     311.502      454.300     2482.367     4532.746
     312.503      442.300     2482.727     4533.090
     313.505      459.200     2483.219     4533.590
     314.507      439.300     2483.340     4533.738
     315.508      463.200     2483.602     4534.008
     316.510      337.400     2483.758     4544.027
     317.512      450.300     2484.059     4534.387
     318.513      454.300     2484.547     4534.840
     319.515      438.300     2484.773     4535.141
     320.517      454.300     2485.227     4535.504
     321.518      380.400     2485.254     4535.504
     322.520      378.400     2485.633     4535.887
     323.522      456.200     2485.910     4536.238
     324.523      437.200     2486.156     4536.480
     325.525      457.200     2486.465     4536.781
     326.527      389.400     2486.668     4536.910
     327.528      448.300     2486.977     4537.234
     328.530      450.200     2487.250     4537.633
     329.532      441.300     2487.598     4537.906
     330.533      455.200     2487.914     4538.152
     331.535      419.300     2487.918     4538.152
     332.537      452.300     2488.211     4538.570
     333.538      263.600     2488.547     4538.762
     334.540      286.500     2488.477     4538.762
     335.542      424.300     2488.820     4539.184
     336.543       99.800     2488.820     4539.184
     337.545      207.700     2488.891     4539.184
     338.547      443.300     2489.035     4539.402
     339.548      451.300     2489.512     4539.863
     340.550      446.200     2489.852     4540.023
     341.551      447.200     2490.086     4540.414
     342.553      434.300     2490.570     4540.746
     343.555      104.800     2490.570     4540.746
     344.556      362.400     2490.527     4540.746
     345.558      461.200     2490.992     4541.223
     346.560      381.400     2491.129     4541.367
     347.561      442.300     2491.320     4541.613
     348.563      452.200     2491.809     4541.988
     349.565      436.300     2491.965     4542.219
     350.566      459.300     2492.250     4542.527
     351.568      438.300     2492.312     4542.527
     352.570      454.200     2492.625     4542.883
     353.571      442.200     2492.949     4543.133
     354.573      443.200     2493.285     4543.414
     355.575      461.300     2493.496     4543.730
     356.576      432.300     2493.559     4543.863
     357.578      446.300     2493.988     4544.215
     358.580      449.300     2496.285     4544.504
     359.581      439.300     2496.445     4544.660
     360.583      458.200     2496.848     4544.941
     361.585      434.300     2496.930     4545.082
     362.586      457.200     2497.328     4545.449
     363.588      439.300     2497.336     4545.449
     364.590      456.300     2497.617     4545.883
     365.591      437.300     2497.996     4546.188
     366.593      380.400     2497.953     4546.188
     367.595      454.300     2498.520     4546.711
     368.596      398.400     2498.605     4546.711
     369.598      384.400     2498.977     4547.156
     370.600      454.200     2499.305     4547.363
     371.601      434.300     2499.477     4547.727
     372.603      456.200     2499.828     4548.004
     373.605      447.300     2499.910     4548.004
     374.606      441.300     2500.336     4548.539
     375.608      452.200     2500.555     4548.699
     376.610      433.300     2500.750     4548.918
     377.611      453.300     2500.938     4549.066
     378.613      442.300     2501.273     4549.363
     379.615      435.300     2501.461     4549.621
     380.616      457.200     2501.828     4549.969
     381.618      381.400     2501.801     4549.969
     382.619      443.300     2502.277     4550.344
     383.621      442.300     2502.449     4550.547
     384.623      434.300     2502.629     4550.828
     385.624      457.200     2502.961     4551.117
     386.626      380.400     2503.180     4551.285
     387.628      449.300     2503.566     4551.660
     388.629      447.200     2503.613     4551.793
     389.631      378.400     2503.891     4552.000
     390.633      450.200     2504.340     4552.344
     391.634      410.300     2504.410     4552.512
     392.636      401.400     2504.660     4552.730
     393.638      450.200     2504.996     4567.141
     394.640      441.200     2505.195     4553.289
     395.641      456.200     2505.254     4553.289
     396.643      440.300     2505.613     4553.664
     397.644      439.300     2505.836     4553.906
     398.646      454.300     2506.211     4566.289
     399.648      413.300     2506.309     4554.398
     400.650      276.500     2506.500     4554.559
     401.651      454.200     2506.789     4554.863
     402.653      441.200     2506.926     4573.031
     403.655      446.200     2507.164     4555.160
     404.656      448.300     2507.387     4555.465
     405.658      429.300     2507.531     4555.598
     406.660      450.300     2507.938     4555.957
     407.661      386.300     2507.969     4555.957
     408.663      436.300     2508.258     4556.246
     409.665      450.300     2508.551     4556.566
     410.666      377.400     2508.684     4556.711
     411.668      371.400     2508.926     4556.988
     412.670      456.200     2509.117     4557.223
     413.671      443.300     2509.371     4557.223
     414.673      441.300     2509.715     4557.578
     415.675      454.200     2510.113     4557.980
     416.676      436.300     2510.207     4557.980
     417.678      444.200     2510.492     4558.312
     418.680      455.200     2510.738     4558.527
     419.681      429.300     2510.816     4558.672
     420.683      445.300     2511.207     4559.043
     421.685      444.300     2511.449     4559.219
     422.686      369.400     2511.461     4559.359
     423.688      446.300     2512.684     4559.910
     424.690      439.300     2512.844     4560.039
     425.691      439.200     2513.043     4560.242
     426.693      450.300     2513.316     4560.586
     427.695      375.400     2513.367     4560.586
     428.696      442.300     2513.914     4561.223
     429.698      449.300     2514.129     4561.359
     430.700      428.300     2514.418     4561.648
     431.701      450.300     2514.531     4561.648
     432.703      449.300     2514.668     4561.934
     433.705      439.300     2517.328     4562.062
     434.706      455.300     2517.871     4562.570
     435.708      456.200     2517.828     4566.578
     436.710      444.200     2518.188     4562.887
     437.711      444.300     2518.398     4563.258
     438.713      430.300     2518.691     4563.477
     439.715      445.300     2519.254     4563.941
     440.716      438.300     2519.195     4563.941
     441.718      379.400     2519.324     4564.078
     442.720      451.300     2519.590     4564.441
     443.721      439.300     2519.762     4564.621
     444.723      442.200     2520.430     4565.145
     445.725      479.200     2520.676     4583.375
     446.726      373.300     2520.598     4565.340
     447.728      446.300     2521.008     4565.695
     448.730      445.300     2521.242     4565.859
     449.731      434.300     2521.496     4566.195
     450.733      449.300     2521.613     4566.195
     451.735      444.300     2521.793     4566.480
     452.736      421.300     2522.121     4566.812
     453.738      445.300     2522.648     4567.176
     454.740      441.300     2522.727     4567.316
     455.741      372.400     2523.023     4567.539
     456.743      451.300     2523.203     4567.695
     457.745      439.300     2523.266     4567.824
     458.746      443.300     2523.848     4568.445
     459.748      450.200     2524.105     4568.578
     460.750      433.300     2524.215     4568.715
     461.751      449.300     2524.621     4569.164
     462.753      444.200     2524.871     4569.371
     463.755      379.400     2525.008     4569.504
     464.756      448.300     2525.461     4569.934
     465.758      440.200     2525.641     4570.082
     466.760      500.200     2525.809     4570.246
     467.761      451.300     2526.207     4570.527
     468.763      433.300     2526.277     4570.668
     469.765      444.200     2526.551     4570.969
     470.766      441.300     2526.738     4571.098
     471.768      371.400     2526.809     4571.234
     472.770      448.300     2527.289     4571.566
     473.771      451.300     2527.852     4571.902
     474.773      371.400     2528.043     4571.902
     475.775      449.300     2528.504     4572.387
     476.776      441.200     2528.668     4572.551
     477.778      437.200     2528.906     4588.734
     478.780      449.300     2529.238     4573.207
     479.781      434.300     2529.277     4573.207
     480.783      454.300     2529.766     4573.656
     481.785      407.300     2529.973     4573.844
     482.786      104.800     2529.973     4573.844
     483.788       99.800     2532.223     4573.844
     484.789      105.800     2532.223     4573.844
     485.791      205.700     2532.156     4573.844
     486.793      430.300     2532.410     4574.047
     487.794      448.300     2532.770     4574.375
     488.796      434.300     2532.805     4574.520
     489.798      301.500     2533.145     4574.746
     490.799      449.300     2533.402     4575.020
     491.801      433.300     2533.430     4575.020
     492.803      441.300     2533.742     4575.449
     493.804      435.300     2534.078     4575.625
     494.806      440.300     2534.215     4575.754
     495.807      450.300     2534.574     4576.223
     496.809      437.300     2534.730     4576.223
     497.811      440.200     2535.098     4576.707
     498.812      456.300     2535.141     4576.707
     499.814      363.400     2535.277     4576.859
     500.816      439.200     2535.734     4577.289
     501.818      448.200     2535.824     4577.473
     502.819      396.300     2536.027     4577.473
     503.821      343.400     2536.355     4577.797
     504.823      445.300     2536.516     4577.957
     505.824      433.300     2536.629     4578.176
     506.826      373.400     2536.980     4578.426
     507.828      451.300     2537.293     4578.828
     508.829      433.300     2537.309     4578.828
     509.831      439.300     2537.773     4579.242
     510.833      450.200     2538.016     4579.520
     511.834      429.300     2537.980     4579.520
     512.836      448.300     2538.473     4579.984
     513.838      436.300     2539.371     4580.152
     514.839      371.400     2541.500     4580.391
     515.841      443.200     2541.781     4586.543
     516.843      476.200     2541.969     4580.859
     517.844      434.300     2542.297     4580.992
     518.846      441.300     2542.504     4581.320
     519.848      481.200     2542.652     4581.504
     520.849      442.200     2542.859     4581.820
     521.851      450.200     2543.301     4582.160
     522.853      433.300     2543.383     4582.160
     523.854      462.200     2544.285     4582.520
     524.856      448.200     2544.551     4582.883
     525.858      430.300     2544.668     4583.016
     526.859      448.200     2544.957     4583.367
     527.861      442.200     2545.105     4583.516
     528.863      438.200     2545.520     4599.836
     529.864      448.500     2545.711     4584.105
     530.866      435.200     2545.859     4584.105
     531.867      441.300     2546.105     4584.477
     532.869      450.300     2546.406     4584.727
     533.871      307.500     2546.496     4584.727
     534.872      439.300     2546.699     4585.102
     535.874      449.200     2547.043     4585.414
     536.876      386.400     2547.137     4585.414
     537.877      424.300     2547.371     4585.723
     538.879      424.300     2547.605     4586.000
     539.881      435.300     2547.898     4586.172
     540.882      439.300     2548.098     4586.465
     541.884      450.200     2548.469     4586.820
     542.886      394.300     2548.531     4586.820
     543.888      435.300     2548.770     4587.074
     544.889      446.300     2549.086     4587.406
     545.891      430.300     2549.027     4591.414
     546.893      446.200     2549.574     4605.812
     547.894      445.200     2549.797     4588.172
     548.896      435.300     2550.020     4588.336
     549.898      447.300     2550.449     4588.824
     550.899      433.300     2550.531     4588.824
     551.901      439.300     2550.910     4589.266
     552.903      448.300     2551.145     4589.465
     553.904      429.300     2551.391     4589.688
     554.906      449.300     2551.398     4589.871
     555.908      345.400     2551.684     4590.008
     556.909      103.800     2551.684     4590.008
     557.911      370.400     2551.781     4590.008
     558.912      444.200     2552.246     4590.859
     559.914      446.300     2552.340     4591.148
     560.916      432.300     2552.582     4591.320
     561.917      448.300     2552.844     4591.457
     562.919      440.300     2553.117     4591.715
     563.921      371.400     2553.148     4592.016
     564.922      448.300     2553.527     4592.223
     565.924      436.300     2553.652     4592.391
     566.926      440.200     2553.910     4602.547
     567.927      449.200     2554.184     4592.992
     568.929      410.300     2554.281     4592.992
     569.931      393.300     2554.582     4593.336
     570.932      447.300     2554.914     4593.652
     571.934      430.300     2554.844     4593.652
     572.936      448.300     2555.418     4594.105
     573.937      446.200     2555.500     4594.281
     574.939      365.400     2555.766     4594.539
     575.941      448.300     2555.996     4594.676
     576.942      435.300     2556.031     4594.820
     577.944      440.300     2556.336     4595.188
     578.946      447.200     2556.715     4595.332
     579.947      366.400     2556.750     4611.363
     580.949      446.200     2557.074     4595.859
     581.951      439.200     2557.320     4596.039
     582.953      369.400     2557.457     4596.266
     583.954      446.300     2557.699     4596.594
     584.956      434.300     2557.949     4596.594
     585.957      442.300     2558.340     4596.977
     586.959      445.300     2558.539     4597.273
     587.961      428.300     2558.805     4597.469
     588.962      447.200     2558.867     4597.762
     589.964      437.300     2559.430     4598.055
     590.966      436.300     2559.477     4598.285
     591.967      448.200     2559.801     4602.430
     592.969      422.300     2559.953     4598.551
     593.971      461.200     2562.344     4599.027
     594.973      446.200     2562.625     4599.309
     595.974      431.300     2562.727     4599.480
     596.976      447.200     2562.961     4599.715
     597.978      440.300     2563.066     4599.715
     598.979      435.300     2563.430     4600.039
     599.981      446.300     2563.551     4600.359
     600.983      433.300     2563.742     4600.488
     601.984      444.300     2563.980     4600.691
     602.986      447.200     2564.406     4601.082
     603.988      358.400     2564.406     4601.082
     604.989      442.200     2564.621     4601.438
     605.991      444.300     2565.027     4601.789
     606.993      354.400     2564.992     4601.789
     607.994      441.300     2565.410     4602.168
     608.996      444.300     2565.523     4602.324
     609.998      428.300     2565.523     4602.324
     610.999      445.200     2565.910     4602.719
     612.001      442.300     2566.309     4602.984
     613.003      438.300     2566.441     4603.125
     614.004      445.300     2566.859     4603.660
     615.006      429.300     2566.844     4603.660
     616.008      444.300     2567.246     4604.066
     617.009      441.300     2567.477     4604.242
     618.011      183.700     2567.508     4604.242
     619.012      348.400     2567.523     4604.242
     620.014      446.300     2568.043     4604.793
     621.016      402.300     2568.227     4604.941
     622.017       99.800     2568.227     4604.941
     623.019      290.500     2568.277     4604.941
     624.021      227.600     2568.250     4604.941
     625.022      445.200     2568.668     4605.348
     626.024      404.300     2568.801     4605.512
     627.026      318.500     2568.797     4605.648
     628.027      444.300     2569.445     4606.070
     629.028      439.700     2569.508     4606.242
     630.030      428.300     2570.004     4606.738
     631.031      444.200     2570.363     4624.953
     632.033      441.200     2570.504     4607.207
     633.035      429.300     2571.312     4608.043
     634.037      443.300     2571.465     4608.184
     635.038      436.300     2571.617     4612.332
     636.040      362.400     2571.863     4608.676
     637.041      445.300     2572.250     4608.996
     638.043      438.300     2572.633     4609.293
     639.045      429.300     2572.918     4609.730
     640.047      445.200     2573.258     4609.984
     641.048      435.300     2573.414     4610.117
     642.050      365.400     2573.695     4610.340
     643.052      445.300     2573.840     4610.559
     644.053      468.200     2573.934     4610.711
     645.055      433.300     2574.305     4610.965
     646.057      446.300     2574.305     4611.098
     647.058      435.200     2574.539     4629.344
     648.060      435.300     2574.980     4611.574
     649.062      444.300     2575.027     4611.770
     650.063      432.300     2575.191     4611.949
     651.065      437.300     2575.547     4612.211
     652.067      448.300     2575.766     4612.402
     653.068      412.300     2575.734     4612.531
     654.070      175.700     2575.777     4612.531
     655.072      440.300     2576.203     4612.902
     656.073      444.300     2576.348     4613.172
     657.075      427.300     2576.500     4613.172
     658.077      442.300     2576.910     4613.629
     659.078      443.200     2577.090     4613.953
     660.080      432.300     2577.203     4613.953
     661.081      441.500     2577.605     4614.324
     662.083      443.200     2577.980     4614.602
     663.085      366.400     2578.043     4614.824
     664.086      437.300     2578.129     4614.961
     665.088      445.200     2578.668     4615.383
     666.089      428.300     2578.598     4615.383
     667.091      444.200     2578.879     4615.555
     668.093      442.200     2579.355     4615.949
     669.095      361.400     2579.285     4615.949
     670.096      443.200     2579.707     4616.273
     671.098      445.300     2579.785     4616.613
     672.100      411.300     2579.859     4616.613
     673.101      441.300     2580.121     4616.863
     674.103      441.300     2580.559     4617.207
     675.104      429.300     2580.496     4617.207
     676.106      365.400     2580.754     4617.465
     677.108      444.300     2581.098     4617.645
     678.109      437.200     2581.129     4617.844
     679.111      263.600     2580.188     4616.840
     680.113      322.500     2580.391     4617.078
     681.114      445.200     2582.574     4623.387
     682.116      437.200     2582.867     4617.504
     683.118      429.300     2583.117     4617.805
     684.120      441.300     2583.297     4617.949
     685.121      443.200     2583.527     4618.281
     686.123      413.300     2583.602     4618.281
     687.125      435.300     2583.945     4618.637
     688.126      442.200     2584.020     4618.637
     689.128      431.300     2584.141     4618.875
     690.130      368.400     2584.191     4618.875
     691.131      442.300     2584.715     4619.391
     692.133      432.300     2584.844     4619.523
     693.135      356.400     2584.910     4619.660
     694.136      436.200     2585.457     4635.953
     695.138      441.300     2585.512     4620.207
     696.140      397.300     2585.582     4620.207
     697.142      398.400     2585.887     4620.633
     698.143      442.200     2586.039     4620.766
     699.145      427.300     2586.242     4620.766
     700.147      438.300     2586.480     4621.148
     701.148      442.200     2586.926     4621.676
     702.150      428.300     2586.934     4621.676
     703.152      438.300     2587.254     4622.008
     704.153      438.300     2587.504     4622.137
     705.155      429.300     2587.637     4622.137
     706.157      437.300     2588.289     4622.891
     707.158      443.200     2588.215     4622.891
     708.160      428.300     2588.453     4623.094
     709.162      438.200     2588.875     4623.551
     710.164      441.300     2589.023     4623.680
     711.165      441.200     2589.008     4623.824
     712.167      436.300     2589.270     4624.012
     713.169      441.300     2589.723     4624.328
     714.170      425.300     2589.828     4624.492
     715.172      361.400     2589.898     4624.492
     716.174      442.300     2590.121     4624.742
     717.175      439.200     2590.348     4625.098
     718.177      428.300     2590.711     4625.281
     719.179      438.300     2590.840     4625.449
     720.180      445.200     2591.051     4625.617
     721.182      425.300     2591.023     4625.617
     722.184      443.300     2591.430     4626.062
     723.185      446.200     2591.582     4626.215
     724.187      425.300     2591.680     4626.375
     725.189      440.300     2592.070     4626.555
     726.190      442.300     2592.355     4626.980
     727.192      428.300     2592.355     4626.980
     728.194      439.300     2592.664     4627.258
     729.196      443.300     2592.926     4627.656
     730.197      430.300     2593.000     4627.793
     731.199      360.400     2593.430     4627.973
     732.201      442.300     2593.688     4628.250
     733.202      437.300     2593.668     4628.422
     734.204      430.300     2593.930     4628.562
     735.206      442.300     2594.137     4628.879
     736.207      439.300     2594.367     4629.008
     737.209      358.400     2594.363     4629.008
     738.211      440.300     2594.594     4629.281
     739.212      443.200     2595.008     4635.688
     740.214      386.400     2595.082     4629.676
     741.216      434.300     2595.270     4629.910
     742.217      440.200     2595.531     4630.113
     743.219      432.300     2595.512     4630.289
     744.221      355.400     2595.836     4630.543
     745.222      441.300     2595.855     4630.543
     746.224      441.300     2596.453     4630.922
     747.226      424.300     2596.434     4630.922
     748.227      442.300     2596.738     4631.383
     749.228      440.700     2597.129     4631.750
     750.230      427.300     2597.156     4631.750
     751.232      439.300     2597.523     4632.102
     752.233      441.300     2597.902     4632.465
     753.235      426.300     2597.930     4632.465
     754.237      363.400     2597.875     4632.465
     755.238      440.200     2598.293     4632.930
     756.240      436.300     2598.762     4633.426
     757.242      426.300     2598.848     4633.574
     758.243      441.300     2599.047     4633.707
     759.245      439.300     2599.426     4634.000
     760.247      423.300     2599.301     4634.000
     761.248      439.200     2599.684     4634.418
     762.250      442.200     2600.066     4634.910
     763.252      420.300     2600.066     4634.910
     764.253      368.400     2600.965     4635.109
     765.255      440.300     2601.047     4635.379
     766.257      433.300     2601.066     4635.379
     767.258      431.300     2601.449     4635.766
     768.260      439.300     2601.645     4636.031
     769.262      438.200     2604.043     4636.215
     770.264      363.400     2604.188     4636.438
     771.265      442.300     2604.375     4636.625
     772.267      437.300     2604.516     4636.895
     773.269      425.300     2604.590     4636.895
     774.270      440.200     2604.980     4637.250
     775.272      441.200     2605.117     4637.387
     776.274      422.300     2605.176     4637.387
     777.275      369.400     2605.496     4637.750
     778.277      442.300     2605.887     4638.074
     779.279      429.300     2605.945     4638.074
     780.281      348.400     2606.078     4638.398
     781.282      441.300     2606.305     4638.586
     782.284      435.300     2606.613     4638.738
     783.286      390.400     2606.496     4638.738
     784.287      392.300     2606.996     4639.086
     785.289      440.300     2607.133     4639.246
     786.291      430.300     2607.352     4639.469
     787.292      433.200     2607.555     4639.707
     788.294      440.300     2607.719     4639.988
     789.296      430.300     2607.820     4639.988
     790.297      433.300     2608.297     4640.434
     791.299      440.300     2608.363     4640.586
     792.301      434.300     2608.465     4640.777
     793.302      426.300     2609.008     4641.230
     794.304      435.200     2609.184     4641.359
     795.306      439.200     2609.379     4641.535
     796.307      464.200     2609.469     4641.535
     797.309      432.200     2609.840     4647.996
     798.311      438.200     2610.000     4642.117
     799.313      421.300     2610.027     4642.117
     800.314      428.300     2610.332     4642.539
     801.316      440.300     2610.590     4642.770
     802.318      436.300     2610.520     4642.770
     803.319      449.200     2610.746     4660.953
     804.321      433.300     2611.020     4643.320
     805.323      436.300     2611.234     4643.453
     806.325      422.300     2611.262     4643.453
     807.326      438.200     2611.582     4643.816
     808.328      440.200     2611.719     4644.059
     809.330      426.300     2611.879     4644.195
     810.331      430.300     2612.199     4644.359
     811.333      439.200     2612.473     4648.629
     812.335      290.500     2612.621     4644.754
     813.337      103.800     2612.621     4644.754
     814.338      105.800     2612.703     4644.754
     815.340       99.900     2612.703     4644.754
     816.341      423.300     2612.590     4644.754
     817.343      438.300     2612.859     4644.988
     818.344      438.300     2613.230     4645.309
     819.346      425.300     2613.336     4645.488
     820.348      440.300     2613.660     4645.781
     821.350      440.300     2613.812     4645.922
     822.351      352.400     2613.828     4646.059
     823.353       99.800     2613.828     4646.059
     824.354      249.600     2613.867     4646.059
     825.356      353.400     2614.160     4646.250
     826.358      444.200     2614.488     4646.535
     827.360      435.300     2614.629     4646.715
     828.361      423.300     2614.594     4646.715
     829.363      436.300     2615.012     4647.105
     830.364      440.300     2615.195     4647.348
     831.366      340.400     2615.281     4647.348
     832.368      357.400     2615.551     4647.598
     833.369      438.300     2615.914     4648.027
     834.371      429.300     2616.203     4648.180
     835.373      423.300     2616.164     4648.180
     836.374      437.300     2616.473     4648.629
     837.376      439.300     2616.898     4648.777
     838.378      422.300     2616.898     4648.945
     839.379      432.300     2617.113     4649.105
     840.381      438.300     2617.160     4649.277
     841.383      419.300     2617.367     4649.449
     842.384       99.800     2617.367     4649.449
     843.386      189.700     2617.406     4649.449
     844.387      426.300     2617.660     4649.727
     845.389      437.300     2617.852     4649.871
     846.391      435.300     2617.996     4650.102
     847.393      423.300     2618.230     4650.395
     848.394      439.300     2618.457     4650.559
     849.396      438.300     2618.664     4650.867
     850.397      425.300     2618.805     4650.867
     851.399      359.400     2618.949     4651.008
     852.401      438.300     2619.121     4651.242
     853.402      433.300     2619.371     4651.473
     854.404      419.300     2619.684     4651.688
     855.406      438.200     2619.977     4651.887
     856.408      438.300     2619.977     4652.059
     857.409      405.300     2620.027     4652.059
     858.411      377.400     2620.453     4652.379
     859.413      439.300     2620.617     4652.641
     860.414      432.300     2621.039     4652.969
     861.416      344.400     2620.840     4652.969
     862.418      435.300     2621.285     4653.336
     863.419      440.300     2621.449     4653.336
     864.421      378.400     2621.539     4653.586
     865.423      290.500     2621.625     4653.586
     866.424       99.800     2621.625     4653.586
     867.426      106.800     2621.625     4653.586
     868.427       99.800     2621.625     4653.586
     869.429      108.800     2621.625     4653.586
     870.430      384.400     2621.824     4653.844
     871.432      438.300     2622.113     4654.121
     872.434      449.200     2622.262     4654.344
     873.435      423.300     2622.477     4654.488
     874.437      430.300     2622.652     4654.656
     875.439      437.300     2624.910     4654.914
     876.440      335.400     2624.930     4654.914
     877.442      431.300     2625.227     4655.121
     878.444      439.300     2625.465     4655.391
     879.445      433.300     2625.531     4655.582
     880.447      424.300     2625.504     4655.582
     881.449      436.300     2626.086     4655.988
     882.450      437.300     2626.270     4656.133
     883.452      387.400     2626.250     4656.270
     884.454      367.400     2626.656     4656.469
     885.455      433.300     2626.879     4656.605
     886.457      437.300     2627.297     4656.875
     887.459      424.300     2627.246     4656.875
     888.460      438.300     2627.523     4657.137
     889.462      436.300     2627.758     4657.328
     890.464      429.300     2627.723     4657.496
     891.465      454.200     2628.129     4657.711
     892.467      434.300     2628.395     4658.027
     893.469      437.300     2628.516     4658.027
     894.470      416.300     2628.395     4658.027
     895.472      438.300     2628.832     4658.543
     896.474      436.300     2629.199     4658.688
     897.475      428.300     2629.145     4658.852
     898.477      428.300     2629.613     4659.469
     899.479      436.300     2629.770     4659.469
     900.480      437.300     2629.930     4659.629
     901.482      420.300     2630.012     4659.629
     902.483      432.300     2630.309     4659.910
     903.485      437.300     2630.477     4660.105
     904.487      428.300     2630.648     4660.258
     905.488      422.300     2630.695     4660.520
     906.490      437.300     2630.812     4660.715
     907.492      438.300     2631.445     4661.133
     908.493      362.400     2631.461     4661.133
     909.495       99.800     2631.461     4661.133
     910.496      105.800     2631.461     4661.133
     911.498      105.800     2631.461     4661.133
     912.499      210.700     2631.383     4663.137
     913.501      435.300     2631.734     4661.352
     914.503      467.200     2632.027     4661.527
     915.504      430.300     2632.105     4661.703
     916.506      426.300     2631.977     4661.703
     917.508      437.300     2632.453     4662.035
     918.509      438.300     2632.738     4662.309
     919.511      240.600     2632.656     4662.309
     920.513       99.900     2632.656     4662.309
     921.514      366.400     2632.738     4662.309
     922.516      360.400     2632.934     4662.672
     923.517      439.300     2632.988     4662.672
     924.519      381.400     2633.496     4662.996
     925.521      420.300     2633.395     4662.996
     926.522      437.300     2633.793     4663.371
     927.524      439.300     2633.977     4663.621
     928.526      427.300     2634.074     4663.621
     929.527      429.300     2634.445     4663.914
     930.529      436.200     2634.559     4682.105
     931.531      438.300     2634.891     4664.426
     932.532      204.700     2634.957     4664.426
     933.534      106.800     2634.957     4664.426
     934.535      316.500     2634.785     4664.426
     935.537      433.300     2635.039     4664.715
     936.539      447.300     2635.379     4664.871
     937.540      384.400     2635.520     4665.055
     938.542      382.400     2635.402     4665.055
     939.544      437.300     2635.906     4665.387
     940.545      436.400     2636.176     4665.852
     941.547      422.300     2636.156     4665.852
     942.548      427.300     2636.422     4666.059
     943.550      437.300     2636.730     4666.188
     944.552      437.300     2636.750     4666.379
     945.554      333.400     2636.727     4666.379
     946.555      428.300     2637.117     4666.691
     947.557      439.300     2637.453     4666.879
     948.559      435.300     2637.496     4667.242
     949.560      422.300     2637.648     4667.242
     950.562      434.300     2638.094     4667.633
     951.564      438.300     2638.266     4667.914
     952.565      345.400     2638.277     4667.914
     953.567      324.500     2638.184     4667.914
     954.568      431.300     2638.660     4668.172
     955.570      437.300     2638.859     4668.473
     956.572      438.200     2639.004     4668.605
     957.574      331.400     2638.855     4668.605
     958.575      434.300     2639.309     4668.797
     959.577      437.300     2639.586     4669.141
     960.579      432.300     2639.797     4669.285
     961.580      326.400     2639.570     4669.285
     962.582      438.300     2639.895     4669.480
     963.584      436.300     2640.227     4669.785
     964.585      434.300     2640.141     4669.785
     965.587      325.400     2640.266     4669.785
     966.589      432.300     2640.484     4669.941
     967.590      431.300     2640.848     4670.258
     968.592      432.300     2640.941     4670.465
     969.594      424.300     2640.973     4670.465
     970.596      434.300     2641.219     4670.816
     971.597      436.300     2641.211     4670.953
     972.599      432.300     2641.629     4671.172
     973.601      374.400     2641.832     4671.414
     974.602      389.300     2641.859     4671.414
     975.604      436.300     2642.254     4671.809
     976.606      343.400     2642.332     4671.809
     977.607      418.300     2642.414     4671.809
     978.609      436.300     2642.645     4672.180
     979.611      438.300     2643.031     4672.543
     980.612      433.300     2643.105     4672.703
     981.614      332.400     2643.086     4672.703
     982.616      294.500     2643.168     4672.883
     983.617      436.300     2645.387     4672.883
     984.619      437.300     2645.707     4673.246
     985.621      420.300     2645.676     4673.246
     986.622      431.300     2645.664     4673.387
     987.624      438.300     2646.180     4673.754
     988.626      434.300     2646.426     4673.906
     989.628      416.200     2646.336     4673.906
     990.629      436.300     2646.582     4674.301
     991.631      436.300     2646.816     4674.477
     992.633      429.300     2646.844     4674.477
     993.634      305.500     2647.031     4674.477
     994.636       99.800     2647.031     4674.477
     995.637      104.800     2647.031     4674.477
     996.639       99.800     2647.031     4674.477
     997.641       99.800     2647.031     4674.477
     998.642      164.700     2647.055     4674.477
     999.644      272.500     2646.922     4674.609
    1000.645      439.300     2647.477     4674.996
    1001.647      435.300     2647.684     4675.262
    1002.649      426.300     2647.703     4675.262
    1003.650      427.300     2647.988     4675.527
    1004.652      438.300     2648.109     4675.660
    1005.654      436.300     2648.340     4676.016
    1006.655      424.300     2648.574     4676.199
    1007.657      427.300     2649.090     4676.840
    1008.659      438.300     2649.266     4676.840
    1009.660      435.200     2649.500     4677.141
    1010.662      268.500     2649.406     4677.141
    1011.664       99.800     2649.406     4677.141
    1012.666      107.800     2649.633     4677.141
    1013.667      108.800     2649.633     4677.141
    1014.669      155.700     2649.617     4677.141
    1015.670      422.300     2649.848     4677.352
    1016.672      437.300     2650.004     4677.516
    1017.674      437.300     2650.051     4677.680
    1018.675      428.200     2650.309     4677.820
    1019.677      424.300     2650.332     4677.820
    1020.679      437.300     2650.746     4678.273
    1021.681      436.300     2650.848     4678.527
    1022.682      382.400     2651.016     4678.527
    1023.684      141.800     2651.066     4678.527
    1024.686       99.800     2651.066     4678.527
    1025.687      326.400     2651.062     4678.527
    1026.689      436.300     2651.238     4678.766
    1027.691      436.300     2651.473     4679.133
    1028.692      431.300     2651.457     4679.133
    1029.694      413.300     2651.559     4679.133
    1030.696      436.200     2652.004     4697.539
    1031.697      435.200     2652.176     4679.645
    1032.699      429.300     2652.293     4679.820
    1033.701      423.300     2652.398     4680.105
    1034.702      437.300     2652.730     4680.250
    1035.704      434.300     2652.980     4680.402
    1036.706      426.300     2652.906     4680.535
    1037.707      424.300     2653.352     4680.848
    1038.709      434.300     2653.473     4681.051
    1039.711      434.300     2653.508     4681.051
    1040.712      428.300     2653.691     4681.180
    1041.714      422.300     2653.625     4681.312
    1042.716      437.300     2654.020     4681.738
    1043.717      436.200     2654.117     4681.738
    1044.719      427.300     2654.457     4681.977
    1045.721      422.300     2654.582     4682.215
    1046.722      436.300     2654.727     4682.215
    1047.724      436.300     2654.902     4682.605
    1048.726      428.300     2654.922     4682.605
    1049.727      427.300     2655.172     4682.734
    1050.729      436.300     2655.652     4683.121
    1051.731      434.300     2655.730     4683.316
    1052.732      318.500     2655.797     4683.473
    1053.734      425.300     2655.902     4683.473
    1054.736      436.200     2656.242     4683.676
    1055.738      430.300     2656.430     4684.062
    1056.739      426.300     2656.512     4684.062
    1057.741      424.300     2656.531     4684.215
    1058.742      436.300     2656.789     4684.414
    1059.744      435.300     2657.082     4684.723
    1060.746      326.500     2657.273     4684.723
    1061.747      405.300     2657.246     4684.723
    1062.749      434.300     2657.559     4685.074
    1063.751      436.300     2657.605     4685.215
    1064.752      431.300     2657.852     4685.383
    1065.754      274.500     2657.777     4685.383
    1066.756      366.400     2657.793     4685.383
    1067.758      435.200     2658.105     4685.754
    1068.759      436.300     2658.383     4686.078
    1069.761      422.300     2658.484     4686.078
    1070.762      159.700     2658.344     4686.078
    1071.764      385.300     2658.676     4686.309
    1072.766      443.200     2658.914     4686.453
    1073.768      433.300     2659.180     4686.582
    1074.769      316.500     2659.098     4686.582
    1075.771      203.700     2658.996     4686.582
    1076.773      188.700     2659.043     4686.582
    1077.775       99.800     2659.043     4686.582
    1078.776      106.800     2659.043     4686.582
    1079.778       99.800     2659.043     4686.582
    1080.779      162.700     2659.125     4686.871
    1081.781      436.300     2659.332     4686.871
    1082.782      433.300     2659.734     4687.250
    1083.784      425.300     2659.883     4687.434
    1084.786      426.300     2659.938     4687.582
    1085.787      434.200     2660.086     4687.836
    1086.789      435.300     2660.270     4687.977
    1087.791      311.500     2660.430     4687.977
    1088.793      422.300     2660.438     4687.977
    1089.794      435.300     2660.750     4688.305
    1090.796      434.300     2661.082     4688.633
    1091.798      315.500     2660.961     4688.633
    1092.799      521.100     2661.176     4688.633
    1093.801      433.200     2661.383     4691.023
    1094.803      433.300     2661.723     4689.156
    1095.804      430.300     2661.691     4689.332
    1096.806      417.300     2661.840     4689.516
    1097.808      433.300     2662.059     4689.676
    1098.809      435.200     2662.301     4689.836
    1099.811      424.300     2662.395     4689.969
    1100.813      202.700     2662.328     4689.969
    1101.814      166.700     2662.355     4689.969
    1102.816      235.600     2662.277     4689.969
    1103.818      434.300     2662.793     4690.363
    1104.820      433.200     2662.973     4690.547
    1105.821      426.300     2662.914     4690.547
    1106.823      305.500     2662.930     4690.547
    1107.825      433.300     2663.277     4690.820
    1108.826      435.300     2663.453     4691.012
    1109.828      427.200     2663.477     4691.176
    1110.830      421.200     2663.594     4691.176
    1111.832      434.300     2664.043     4691.625
    1112.833      435.200     2664.273     4691.781
    1113.835      424.200     2664.184     4691.781
    1114.836      303.700     2664.766     4783.336
    1115.838      431.400     2665.109     4783.723
    1116.839      433.400     2665.320     4783.883
    1117.841      399.500     2665.504     4784.168
    1118.842      336.500     2665.516     4784.168
    1119.843      428.400     2665.875     4784.395
    1120.844      433.600     2666.066     4784.609
    1121.846      431.200     2666.277     4784.836
    1122.848      422.300     2666.141     4784.836
    1123.849      430.200     2666.445     4785.059
    1124.851      435.300     2666.715     4785.363
    1125.853      423.200     2666.738     4785.363
    1126.854      416.500     2666.973     4785.570
    1127.855      439.600     2667.301     4785.836
    1128.857      432.200     2667.477     4785.969
    1129.859      424.200     2667.633     4804.004
    1130.861      337.400     2667.719     4786.230
    1131.862      433.200     2667.871     4786.398
    1132.863      433.700     2668.000     4786.543
    1133.865      430.200     2668.254     4786.699
    1134.867      416.300     2668.250     4786.699
    1135.868      431.200     2668.535     4786.977
    1136.870      434.200     2668.652     4787.168
    1137.872      430.200     2668.754     4787.301
    1138.874      230.600     2668.805     4787.301
    1139.876       99.800     2668.805     4787.301
    1140.877      105.800     2668.805     4787.301
    1141.879      100.800     2668.805     4787.301
    1142.880      117.800     2668.734     4787.301
    1143.882      258.500     2668.656     4787.301
    1144.884       99.800     2668.656     4787.301
    1145.885      166.700     2668.789     4787.301
    1146.887      432.200     2671.105     4787.691
    1147.888      433.500     2671.238     4787.828
    1148.890      428.200     2671.316     4787.980
    1149.892      295.500     2671.375     4787.980
    1150.893      430.400     2671.750     4788.160
    1151.895      434.200     2671.973     4788.359
    1152.897      430.200     2671.914     4788.520
    1153.898      377.300     2671.992     4788.520
    1154.900      345.400     2672.359     4788.789
    1155.902      436.200     2672.484     4806.953
    1156.904      434.200     2672.375     4789.051
    1157.906      418.300     2672.480     4789.051
    1158.907      427.300     2672.973     4789.367
    1159.909      433.200     2672.949     4789.520
    1160.911      433.300     2673.145     4789.660
    1161.912      412.500     2673.090     4789.660
    1162.913      422.600     2673.453     4790.016
    1163.915      432.200     2673.934     4790.418
    1164.917      415.300     2673.953     4790.418
    1165.918      420.300     2673.879     4790.418
    1166.920      433.300     2674.047     4790.742
    1167.922      432.300     2674.484     4790.895
    1168.924      427.300     2674.484     4791.109
    1169.925      311.400     2674.586     4791.109
    1170.927      210.600     2674.652     4791.266
    1171.928      397.600     2675.109     4791.500
    1172.930      445.200     2675.125     4791.699
    1173.932      431.200     2675.391     4791.832
    1174.933      307.400     2675.301     4809.867
    1175.935      424.200     2675.582     4796.133
    1176.937      432.300     2675.652     4792.324
    1177.938      449.600     2676.027     4792.730
    1178.940      353.400     2676.117     4792.730
    1179.941      377.400     2676.055     4792.730
    1180.943      430.200     2676.352     4792.938
    1181.945      433.200     2676.809     4793.367
    1182.947      364.300     2676.770     4793.367
    1183.948      363.300     2676.844     4793.367
    1184.950      434.200     2676.922     4793.496
    1185.952      433.200     2677.277     4793.973
    1186.953      430.500     2677.520     4793.973
    1187.955      420.200     2677.438     4793.973
    1188.957      433.300     2677.719     4794.324
    1189.958      433.200     2678.133     4794.750
    1190.960      426.200     2678.352     4794.750
    1191.962      416.300     2678.145     4794.750
    1192.964      308.500     2678.340     4795.066
    1193.965      433.300     2678.695     4795.281
    1194.967      431.200     2678.957     4795.410
    1195.969      417.200     2678.996     4795.410
    1196.971      299.500     2679.016     4795.738
    1197.973      433.200     2679.461     4813.922
    1198.974      434.200     2679.348     4796.066
    1199.976      417.300     2679.457     4796.066
    1200.978      285.500     2679.496     4796.066
    1201.980      432.200     2680.055     4796.707
    1202.981      439.200     2680.250     4796.707
    1203.983      429.300     2680.246     4796.848
    1204.985      291.500     2680.363     4796.848
    1205.987      422.300     2680.410     4797.008
    1206.989      434.200     2680.809     4797.270
    1207.990      433.200     2680.797     4797.457
    1208.992      416.300     2680.965     4797.457
    1209.994      296.500     2680.863     4797.457
    1210.996      433.200     2681.336     4797.887
    1211.997      432.300     2681.531     4798.016
    1212.999      421.300     2681.512     4798.180
    1214.001      399.300     2681.836     4798.336
    1215.002      431.200     2681.887     4798.480
    1216.004      434.200     2682.059     4798.637
    1217.006      409.300     2682.234     4798.824
    1218.008      407.300     2682.336     4798.824
    1219.010      444.200     2682.434     4799.133
    1220.011      431.200     2682.684     4799.285
    1221.012      430.600     2682.852     4799.414
    1222.014      418.300     2682.941     4799.414
    1223.016      430.300     2683.152     4799.617
    1224.017      430.200     2683.402     4800.016
    1225.019      431.200     2683.551     4800.156
    1226.020      419.600     2683.684     4818.191
    1227.022      431.200     2683.859     4800.375
    1228.024      433.200     2684.035     4800.582
    1229.026      430.200     2684.359     4800.727
    1230.027      310.400     2684.223     4800.727
    1231.028      292.800     2684.156     4800.727
    1232.030      422.300     2684.387     4801.043
    1233.032      429.200     2684.816     4801.219
    1234.033      429.200     2684.758     4801.219
    1235.035      208.600     2684.688     4801.219
    1236.036       99.900     2684.688     4801.219
    1237.038      105.800     2684.688     4801.219
    1238.039       99.800     2684.688     4801.219
    1239.041      150.700     2684.789     4801.219
    1240.043      287.500     2684.781     4801.371
    1241.044      432.300     2685.160     4801.648
    1242.046      432.200     2685.582     4802.086
    1243.048      427.300     2685.395     4802.086
    1244.049      400.300     2685.398     4802.086
    1245.051      196.600     2685.844     4802.344
    1246.052      431.600     2685.977     4802.488
    1247.054      432.200     2686.145     4802.617
    1248.056      423.300     2686.246     4802.754
    1249.057      221.600     2686.301     4802.754
    1250.059       99.800     2686.301     4802.754
    1251.060      124.900     2686.230     4802.754
    1252.062      421.300     2686.402     4802.969
    1253.064      433.200     2686.508     4803.098
    1254.065      432.200     2686.695     4803.309
    1255.067      305.500     2686.965     4803.496
    1256.068      415.600     2686.922     4803.496
    1257.070      432.300     2687.102     4803.637
    1258.072      432.300     2687.383     4803.984
    1259.073      431.200     2687.383     4803.984
    1260.075      287.500     2687.488     4803.984
    1261.076      283.700     2687.488     4803.984
    1262.078      425.200     2687.914     4804.406
    1263.080      431.200     2687.883     4804.578
    1264.082      433.200     2688.074     4804.711
    1265.083      414.300     2688.043     4804.711
    1266.084      426.600     2688.340     4804.992
    1267.086      432.300     2688.551     4805.168
    1268.088      431.300     2688.832     4805.297
    1269.089      316.400     2688.754     4805.297
    1270.091      366.400     2688.766     4805.297
    1271.092      430.600     2689.039     4805.562
    1272.094      431.200     2691.379     4805.879
    1273.096      430.200     2691.375     4805.879
    1274.098      411.300     2691.387     4805.879
    1275.099      427.300     2691.797     4806.301
    1276.100      431.600     2691.836     4806.496
    1277.102      433.300     2692.066     4806.668
    1278.104      403.300     2692.031     4806.668
    1279.105      281.500     2692.066     4806.668
    1280.107      431.200     2692.344     4806.898
    1281.108      433.600     2692.559     4807.043
    1282.110      425.200     2692.547     4807.262
    1283.112      406.300     2692.684     4807.262
    1284.114      430.200     2693.125     4807.562
    1285.115      431.200     2693.324     4807.855
    1286.116      430.600     2693.375     4807.855
    1287.118      161.700     2693.234     4807.855
    1288.120      403.300     2693.344     4807.855
    1289.122      429.200     2693.543     4808.219
    1290.123      435.200     2693.836     4808.520
    1291.124      431.600     2694.113     4808.688
    1292.126      429.200     2694.062     4822.715
    1293.128      294.500     2694.191     4808.688
    1294.130      431.200     2694.285     4808.887
    1295.131      430.200     2694.598     4809.066
    1296.132      432.700     2694.652     4809.242
    1297.134      414.300     2694.750     4809.242
    1298.135      428.400     2694.957     4809.543
    1299.137      432.200     2695.141     4809.727
    1300.139      422.300     2695.340     4809.887
    1301.140      394.400     2695.371     4809.887
    1302.142      313.400     2695.656     4810.125
    1303.144      431.200     2695.746     4810.281
    1304.145      433.200     2695.957     4810.551
    1305.147      420.300     2696.004     4810.551
    1306.148      417.600     2696.172     4810.805
    1307.150      430.200     2696.285     4810.961
    1308.152      431.200     2696.570     4811.117
    1309.154      422.200     2696.703     4811.117
    1310.155      419.300     2696.676     4811.117
    1311.156      431.600     2697.055     4811.441
    1312.158      431.200     2697.074     4811.625
    1313.159      423.500     2697.301     4811.762
    1314.161      392.300     2697.266     4811.762
    1315.163      428.300     2697.367     4811.926
    1316.164      431.200     2697.828     4812.320
    1317.166      426.200     2697.715     4812.320
    1318.168      412.300     2697.750     4812.320
    1319.170      427.200     2698.203     4812.637
    1320.172      431.200     2698.426     4812.906
    1321.173      430.300     2698.402     4812.906
    1322.175      415.300     2698.426     4812.906
    1323.177      420.300     2698.691     4813.273
    1324.179      457.200     2698.691     4813.273
    1325.180      433.300     2698.836     4813.531
    1326.182      193.700     2699.043     4813.531
    1327.184      369.400     2699.055     4813.531
    1328.185      428.300     2699.270     4813.957
    1329.187      431.200     2699.461     4814.090
    1330.189      432.300     2699.684     4814.266
    1331.190      408.300     2699.559     4814.266
    1332.192      412.300     2699.945     4814.496
    1333.194      430.200     2700.285     4814.766
    1334.196      430.300     2700.387     4814.766
    1335.197      408.300     2700.379     4814.766
    1336.199      423.200     2700.691     4815.461
    1337.201      431.200     2700.766     4815.461
    1338.203      432.200     2701.082     4815.695
    1339.205      417.300     2701.098     4815.695
    1340.206      289.500     2700.973     4815.695
    1341.208      423.200     2701.254     4819.992
    1342.210      431.200     2701.512     4816.145
    1343.212      430.200     2701.633     4816.285
    1344.213      410.400     2701.785     4816.285
    1345.215      229.600     2701.617     4816.285
    1346.217      231.600     2701.938     4816.539
    1347.218      431.300     2701.996     4816.746
    1348.220      433.200     2702.230     4816.875
    1349.222      425.200     2702.359     4817.020
    1350.224      414.300     2702.320     4817.020
    1351.225      430.200     2702.672     4817.273
    1352.227      429.900     2703.020     4817.688
    1353.233      424.900     2703.027     4817.688
    1354.235      414.300     2702.973     4817.688
    1355.236      430.200     2703.246     4818.074
    1356.237      431.700     2703.562     4818.074
    1357.239      427.300     2703.797     4818.328
    1358.241      309.500     2703.594     4818.328
    1359.242      415.300     2703.852     4818.582
    1360.244      431.200     2704.141     4818.734
    1361.246      430.300     2704.223     4818.863
    1362.248      408.300     2704.426     4819.039
    1363.249      417.300     2704.551     4819.176
    1364.250      428.600     2704.691     4819.324
    1365.251      430.600     2704.914     4819.457
    1366.253      428.300     2704.934     4819.457
    1367.255      411.300     2704.961     4819.457
    1368.256      429.300     2704.988     4819.789
    1369.258      430.300     2705.395     4820.090
    1370.259      431.500     2705.523     4820.090
    1371.261      288.500     2705.438     4820.090
    1372.263      350.400     2705.656     4820.238
    1373.264      363.400     2705.805     4820.484
    1374.266      430.300     2706.027     4820.613
    1375.268      430.200     2706.262     4820.879
    1376.270      284.500     2706.191     4820.879
    1377.271      339.400     2706.234     4820.879
    1378.273      104.800     2706.234     4820.879
    1379.275      381.400     2706.246     4820.879
    1380.276      428.300     2706.613     4821.254
    1381.278      429.200     2706.746     4821.410
    1382.280      416.300     2706.906     4821.410
    1383.282      408.300     2706.953     4821.543
    1384.283      433.400     2707.113     4821.906
    1385.284      430.600     2707.266     4822.062
    1386.286      420.300     2707.355     4822.062
    1387.288      317.500     2707.555     4822.062
    1388.289       99.800     2707.555     4822.062
    1389.291      105.800     2707.555     4822.062
    1390.292       99.800     2707.555     4822.062
    1391.294      100.800     2707.555     4822.062
    1392.295      358.400     2707.535     4822.344
    1393.296      428.700     2707.863     4822.484
    1394.298      429.300     2707.996     4822.629
    1395.299      423.500     2708.105     4822.629
    1396.301      403.300     2708.125     4822.629
    1397.303      308.500     2708.242     4822.973
    1398.304      431.300     2708.555     4823.152
    1399.306      429.200     2708.719     4823.363
    1400.308      413.300     2710.688     4823.363
    1401.309      401.300     2710.754     4823.578
    1402.311      429.300     2711.129     4823.727
    1403.313      431.300     2710.965     4823.727
    1404.315      423.300     2711.086     4823.859
    1405.316      413.300     2711.375     4824.004
    1406.318      427.300     2711.648     4824.289
    1407.320      431.300     2711.941     4824.520
    1408.321      430.300     2711.945     4824.660
    1409.323      145.700     2712.055     4824.660
    1410.325       99.800     2712.055     4824.660
    1411.326      105.800     2712.055     4824.660
    1412.328      117.800     2712.074     4824.660
    1413.330      408.300     2712.027     4824.660
    1414.331      429.400     2712.223     4824.875
    1415.333      429.200     2712.359     4825.023
    1416.335      431.300     2712.727     4825.234
    1417.336      413.300     2712.582     4825.234
    1418.337      409.700     2712.805     4825.527
    1419.338      430.600     2712.977     4825.684
    1420.340      429.300     2713.094     4825.844
    1421.342      421.300     2713.156     4825.844
    1422.343      414.300     2713.234     4825.844
    1423.344      422.700     2713.652     4826.191
    1424.346      429.300     2713.809     4826.336
    1425.348      430.300     2713.855     4826.473
    1426.349      282.500     2713.863     4826.473
    1427.351      146.700     2713.973     4826.473
    1428.353      276.500     2713.762     4826.473
    1429.354      426.400     2714.258     4826.828
    1430.356      429.200     2714.219     4826.828
    1431.357      430.400     2714.410     4827.070
    1432.359      417.300     2714.543     4827.242
    1433.361      411.300     2715.023     4827.633
    1434.362      429.200     2715.023     4827.797
    1435.364      429.300     2715.188     4827.797
    1436.365      422.600     2715.402     4828.047
    1437.367      398.400     2715.348     4828.047
    1438.368      427.300     2715.613     4828.277
    1439.370      430.300     2715.910     4838.570
    1440.372      395.300     2715.965     4828.684
    1441.374      105.800     2715.965     4828.684
    1442.375      315.500     2715.969     4828.684
    1443.376      411.600     2715.898     4828.684
    1444.378      428.300     2716.449     4829.070
    1445.380      429.300     2716.355     4829.070
    1446.381      422.200     2716.598     4829.070
    1447.383      311.500     2716.504     4829.238
    1448.384      258.700     2716.656     4829.238
    1449.385      429.600     2717.062     4829.637
    1450.386      430.600     2717.082     4829.770
    1451.388      363.400     2717.184     4829.918
    1452.390      331.400     2717.316     4829.918
    1453.391      446.200     2717.562     4830.137
    1454.393      428.300     2717.703     4830.293
    1455.394      430.500     2717.785     4830.426
    1456.396      422.300     2717.957     4830.559
    1457.397      413.500     2718.004     4830.559
    1458.399      429.300     2718.160     4830.758
    1459.400      429.400     2718.336     4830.945
    1460.402      425.300     2718.340     4831.133
    1461.404      126.800     2718.516     4831.133
    1462.405      266.500     2718.391     4831.133
    1463.407      417.300     2718.512     4831.133
    1464.409      429.300     2718.680     4831.477
    1465.410      429.200     2719.125     4831.684
    1466.412      420.300     2719.172     4831.816
    1467.414      292.500     2719.219     4831.816
    1468.416      112.800     2719.148     4831.816
    1469.417      424.300     2719.379     4832.109
    1470.419      429.200     2719.559     4832.281
    1471.421      429.300     2719.742     4832.523
    1472.422      413.300     2719.711     4832.523
    1473.424      447.200     2719.957     4832.762
    1474.426      430.200     2720.148     4832.891
    1475.428      429.200     2720.328     4833.066
    1476.429      426.300     2720.488     4833.066
    1477.431      399.300     2720.441     4833.066
    1478.433      148.800     2720.621     4833.195
    1479.434      281.500     2720.664     4833.195
    1480.435      427.700     2721.008     4833.516
    1481.437      429.300     2721.160     4833.727
    1482.439      396.300     2721.055     4833.727
    1483.440      158.700     2721.098     4833.727
    1484.442      393.300     2721.059     4833.727
    1485.444      427.300     2721.414     4834.141
    1486.446      429.300     2721.590     4834.293
    1487.447      428.200     2721.801     4834.477
    1488.449      408.300     2721.828     4834.477
    1489.451      415.300     2722.180     4834.824
    1490.452      430.400     2722.203     4834.824
    1491.454      427.200     2722.426     4835.117
    1492.456      417.200     2722.492     4835.117
    1493.457      418.300     2722.809     4835.410
    1494.459      429.300     2722.672     4835.410
    1495.461      426.300     2723.051     4835.641
    1496.463      415.300     2723.168     4835.840
    1497.464      406.300     2723.109     4835.840
    1498.465      429.700     2723.418     4836.051
    1499.467      427.300     2723.477     4836.191
    1500.468      429.500     2723.797     4836.414
    1501.470      412.300     2723.703     4836.414
    1502.472      427.300     2724.031     4836.730
    1503.473      429.300     2724.043     4836.730
    1504.475      430.300     2724.328     4837.008
    1505.477      407.400     2724.480     4837.141
    1506.478      428.300     2724.617     4855.332
    1507.480      430.200     2725.156     4837.754
    1508.482      450.200     2725.066     4837.754
    1509.483      422.300     2725.309     4837.914
    1510.485      336.400     2725.199     4837.914
    1511.487      346.400     2725.438     4838.168
    1512.489      432.300     2725.441     4838.168
    1513.490      429.200     2725.801     4838.430
    1514.491      419.700     2725.855     4838.586
    1515.493      396.300     2725.836     4838.586
    1516.495      239.600     2725.871     4838.586
    1517.496      424.400     2726.363     4838.855
    1518.497      425.600     2726.543     4839.184
    1519.499      428.300     2726.758     4839.312
    1520.500      403.300     2726.734     4839.312
    1521.502      271.600     2726.723     4839.312
    1522.504      425.300     2726.969     4839.535
    1523.505      428.300     2727.094     4839.695
    1524.507      428.300     2727.332     4839.855
    1525.509      411.300     2727.426     4839.996
    1526.510      413.300     2727.652     4840.227
    1527.511      429.700     2727.633     4840.367
    1528.513      428.300     2727.859     4840.500
    1529.514      424.300     2727.988     4840.629
    1530.516      404.400     2727.988     4840.629
    1531.517      280.600     2728.023     4840.629
    1532.519      427.400     2728.258     4840.863
    1533.520      430.400     2728.469     4841.008
    1534.521      422.400     2728.488     4841.008
    1535.523      262.600     2728.449     4841.008
    1536.524      418.400     2728.805     4841.406
    1537.525      427.400     2731.043     4841.547
    1538.527      429.400     2731.191     4841.762
    1539.528      390.400     2731.191     4841.762
    1540.530      348.500     2731.191     4841.762
    1541.531      428.400     2731.531     4842.035
    1542.532      429.400     2731.707     4842.207
    1543.534      428.400     2731.871     4842.371
    1544.535      361.500     2731.875     4842.371
    1545.537      331.500     2731.777     4842.371
    1546.538      428.400     2732.023     4842.770
    1547.539      427.400     2732.344     4842.926
    1548.540      426.600     2732.379     4843.090
    1549.542      407.300     2732.379     4843.090
    1550.544      420.300     2732.828     4843.398
    1551.545      428.300     2733.035     4843.562
    1552.547      426.300     2733.133     4843.699
    1553.549      418.300     2733.363     4843.938
    1554.550      404.300     2733.426     4844.066
    1555.552      430.300     2733.648     4844.309
    1556.554      427.200     2733.773     4844.457
    1557.556      426.300     2734.012     4844.602
    1558.557      307.500     2734.035     4844.602
    1559.559       99.800     2734.035     4844.602
    1560.561       99.800     2734.035     4844.602
    1561.562      105.800     2734.035     4844.602
    1562.564      131.800     2734.082     4844.602
    1563.565      338.400     2734.070     4844.852
    1564.567      428.300     2734.227     4845.008
    1565.569      429.200     2734.383     4845.184
    1566.571      421.300     2734.543     4845.184
    1567.572      409.400     2734.777     4845.348
    1568.574      419.300     2735.027     4845.668
    1569.576      430.300     2735.039     4845.668
    1570.577      429.300     2735.324     4846.031
    1571.579      406.300     2735.344     4846.031
    1572.580      406.500     2735.375     4846.031
    1573.582      429.300     2735.617     4846.336
    1574.584      429.300     2735.824     4846.527
    1575.585      413.300     2736.398     4846.973
    1576.586      357.700     2736.355     4846.973
    1577.588      326.400     2736.473     4847.113
    1578.590      428.300     2736.543     4847.113
    1579.591      429.200     2736.715     4847.371
    1580.593      397.300     2736.832     4847.371
    1581.595      414.300     2736.883     4847.371
    1582.596      429.400     2737.164     4847.758
    1583.598      429.300     2737.062     4847.758
    1584.600      421.300     2737.547     4850.137
    1585.601      396.300     2737.531     4848.133
    1586.603      423.300     2737.719     4848.371
    1587.604      430.600     2738.000     4848.656
    1588.606      429.300     2737.992     4848.656
    1589.608      277.500     2738.074     4848.656
    1590.609      400.300     2738.023     4848.656
    1591.611      422.300     2738.469     4849.035
    1592.612      426.500     2738.629     4849.223
    1593.614      430.200     2738.578     4849.223
    1594.615      410.500     2738.930     4849.527
    1595.616      408.600     2739.090     4849.730
    1596.618      426.300     2739.102     4849.730
    1597.620      429.300     2739.324     4849.941
    1598.621      427.300     2739.500     4850.133
    1599.623      154.700     2739.508     4850.133
    1600.625      228.600     2739.520     4850.133
    1601.627      295.500     2739.465     4850.133
    1602.628      106.800     2739.465     4850.133
    1603.630      457.200     2739.875     4850.328
    1604.631      428.200     2739.898     4850.645
    1605.633      427.300     2740.188     4850.785
    1606.635      310.500     2740.066     4850.785
    1607.636       99.900     2740.066     4850.785
    1608.638      369.400     2740.113     4850.785
    1609.639      422.200     2740.355     4850.992
    1610.641      428.300     2740.562     4851.172
    1611.642      427.700     2740.688     4851.316
    1612.644      228.600     2740.742     4851.316
    1613.645      171.700     2740.766     4851.316
    1614.647      403.400     2740.840     4851.316
    1615.648      427.400     2741.000     4851.703
    1616.649      427.700     2741.188     4851.844
    1617.650      428.400     2741.328     4852.039
    1618.652      403.400     2741.250     4852.039
    1619.653      419.400     2741.652     4852.293
    1620.655      426.400     2741.707     4852.293
    1621.656      429.400     2741.801     4852.566
    1622.658      416.400     2741.961     4852.566
    1623.659      297.500     2742.078     4852.566
    1624.661      308.500     2741.961     4852.566
    1625.662      427.400     2742.453     4853.070
    1626.663      427.400     2742.652     4853.199
    1627.665      429.400     2742.625     4853.355
    1628.666      406.400     2742.805     4853.355
    1629.667      414.700     2742.898     4853.688
    1630.668      428.400     2743.117     4853.688
    1631.669      426.700     2743.152     4853.941
    1632.670      421.500     2743.305     4854.070
    1633.672      408.300     2743.449     4854.070
    1634.674      418.300     2743.527     4854.254
    1635.675      428.200     2743.750     4854.391
    1636.677      427.300     2743.988     4854.602
    1637.679      409.300     2743.902     4854.602
    1638.681      405.300     2743.957     4854.602
    1639.682      427.300     2744.203     4854.887
    1640.684      428.300     2744.375     4855.039
    1641.686      428.300     2744.641     4855.199
    1642.687      398.500     2744.578     4855.199
    1643.689      412.300     2744.609     4855.199
    1644.690      428.500     2745.039     4855.602
    1645.692      427.300     2745.035     4855.730
    1646.694      427.300     2745.262     4855.902
    1647.695      413.300     2745.293     4855.902
    1648.696      407.700     2745.590     4856.199
    1649.698      426.300     2745.723     4856.332
    1650.700      428.300     2745.785     4856.496
    1651.701      427.300     2745.945     4856.633
    1652.703      403.300     2746.090     4856.633
    1653.705      408.300     2746.219     4856.852
    1654.706      428.200     2746.215     4856.852
    1655.708      429.200     2746.488     4857.164
    1656.710      424.300     2746.723     4857.309
    1657.712      409.300     2746.660     4857.309
    1658.713      413.300     2746.859     4857.559
    1659.715      427.300     2747.176     4857.699
    1660.716      429.600     2747.215     4857.867
    1661.718      251.600     2747.398     4857.867
    1662.720      147.700     2747.258     4857.867
    1663.721      409.300     2747.309     4857.867
    1664.723      419.300     2747.715     4858.285
    1665.724      428.500     2747.652     4858.430
    1666.725      428.600     2748.105     4858.680
    1667.727      264.500     2748.027     4858.680
    1668.729      272.500     2747.938     4858.680
    1669.730      394.300     2747.984     4858.680
    1670.732      429.200     2748.289     4859.023
    1671.734      428.300     2748.809     4859.477
    1672.736      422.300     2748.883     4859.477
    1673.737      405.300     2748.812     4859.477
    1674.739      268.500     2749.016     4859.629
    1675.741      424.300     2749.305     4859.863
    1676.743      426.300     2749.410     4860.027
    1677.744      427.300     2749.500     4860.027
    1678.745      249.800     2749.500     4860.027
    1679.747      403.300     2749.484     4860.156
    1680.749      425.300     2751.801     4860.480
    1681.750      427.300     2752.102     4860.695
    1682.752      427.300     2752.141     4860.875
    1683.754      405.300     2752.270     4860.875
    1684.755      435.200     2752.555     4861.121
    1685.757      428.300     2752.695     4861.258
    1686.759      427.300     2752.641     4861.391
    1687.761      425.200     2753.012     4867.543
    1688.763      402.300     2752.828     4861.531
    1689.764      404.300     2752.973     4861.531
    1690.766      427.300     2753.293     4861.836
    1691.767      428.500     2753.449     4862.059
    1692.769      422.300     2753.516     4862.219
    1693.771      407.300     2753.523     4862.219
    1694.772      426.300     2753.777     4862.445
    1695.774      426.300     2753.902     4862.582
    1696.776      428.300     2754.047     4862.723
    1697.777      398.300     2754.172     4862.922
    1698.779      264.500     2754.293     4862.922
    1699.781      410.300     2754.527     4863.113
    1700.783      426.300     2754.922     4863.484
    1701.784      427.300     2754.852     4863.484
    1702.786      419.300     2754.875     4863.484
    1703.788      265.500     2754.945     4863.484
    1704.789      405.300     2755.293     4863.871
    1705.791      428.200     2755.352     4864.023
    1706.793      448.200     2755.578     4864.168
    1707.795      424.300     2755.691     4864.324
    1708.796      264.600     2755.680     4864.324
    1709.798      366.400     2755.629     4864.324
    1710.800      313.500     2755.816     4864.516
    1711.802      428.300     2755.879     4864.648
    1712.803      427.300     2756.211     4864.879
    1713.805      408.300     2756.402     4883.137
    1714.807      257.500     2756.508     4865.102
    1715.809      242.600     2756.531     4865.102
    1716.810      434.200     2756.602     4865.277
    1717.812      429.300     2756.707     4865.422
    1718.814      427.300     2756.887     4865.574
    1719.815      412.300     2757.160     4865.781
    1720.817      410.300     2757.211     4865.781
    1721.819      421.300     2757.145     4865.938
    1722.820      426.400     2757.352     4866.078
    1723.822      429.300     2757.555     4866.242
    1724.824      392.300     2757.539     4866.242
    1725.825      270.500     2757.699     4866.242
    1726.827      421.300     2757.820     4866.488
    1727.828      427.500     2758.074     4866.652
    1728.830      427.300     2758.355     4867.059
    1729.832      401.300     2758.340     4867.059
    1730.833      413.300     2758.441     4867.059
    1731.835      427.300     2758.703     4867.273
    1732.836      429.500     2758.742     4867.422
    1733.838      404.300     2758.902     4867.570
    1734.840      408.300     2759.094     4867.570
    1735.841      426.300     2759.367     4867.953
    1736.843      427.300     2759.461     4868.082
    1737.844      426.500     2759.535     4868.254
    1738.846      405.300     2759.734     4868.254
    1739.848      410.300     2759.621     4868.430
    1740.849      436.200     2759.992     4870.566
    1741.851      428.200     2760.070     4868.711
    1742.852      411.600     2760.176     4868.711
    1743.854      407.300     2760.133     4868.711
    1744.856      418.300     2760.660     4869.246
    1745.857      426.300     2760.816     4869.547
    1746.859      428.300     2760.891     4869.699
    1747.860      409.500     2760.965     4869.699
    1748.862      324.400     2761.098     4869.699
    1749.864      278.500     2761.211     4869.938
    1750.865      426.300     2761.398     4870.086
    1751.867      428.300     2761.398     4870.086
    1752.868      419.500     2761.664     4870.270
    1753.870      402.300     2761.637     4870.270
    1754.872      118.800     2761.637     4870.270
    1755.873       99.800     2761.637     4870.270
    1756.875       99.800     2761.637     4870.270
    1757.876      108.900     2761.637     4870.270
    1758.878      184.700     2761.605     4870.270
    1759.879      394.300     2761.848     4870.578
    1760.881      424.300     2761.879     4870.578
    1761.883      426.200     2762.289     4870.926
    1762.884      413.500     2762.293     4870.926
    1763.886      413.300     2762.273     4870.926
    1764.888      417.300     2762.617     4871.164
    1765.889      427.200     2762.590     4871.355
    1766.891      427.300     2762.793     4871.539
    1767.892      410.600     2762.922     4871.539
    1768.894      373.400     2762.977     4871.539
    1769.896      419.300     2763.102     4871.809
    1770.897      427.200     2763.105     4871.809
    1771.899      425.300     2763.371     4872.148
    1772.900      419.600     2763.402     4872.148
    1773.902      392.300     2763.590     4872.148
    1774.904      425.300     2763.836     4872.574
    1775.905      427.200     2764.133     4890.766
    1776.907      427.200     2764.234     4872.949
    1777.908      410.600     2764.293     4872.949
    1778.910      364.400     2764.270     4872.949
    1779.912      424.300     2764.367     4873.203
    1780.913      427.300     2764.777     4873.441
    1781.915      426.300     2764.797     4873.441
    1782.916      413.500     2764.879     4873.660
    1783.918      396.300     2764.828     4873.660
    1784.920      416.300     2765.266     4873.945
    1785.921      426.300     2765.332     4873.945
    1786.923      427.300     2765.582     4874.145
    1787.924      414.600     2765.449     4874.145
    1788.926      395.300     2765.395     4874.145
    1789.928      417.300     2765.695     4874.465
    1790.929      426.200     2765.973     4892.664
    1791.931      426.300     2765.980     4874.785
    1792.932      422.600     2766.289     4874.969
    1793.934      392.300     2766.277     4874.969
    1794.936      421.300     2766.512     4875.145
    1795.937      427.300     2766.570     4875.301
    1796.939      426.300     2766.605     4875.301
    1797.940      399.500     2766.828     4875.555
    1798.942      399.300     2766.863     4875.555
    1799.944      425.300     2767.000     4875.555
    1800.945      428.200     2767.367     4892.301
    1801.947      426.200     2767.523     4876.270
    1802.948      411.600     2767.395     4876.270
    1803.950      317.400     2767.453     4876.270
    1804.952      353.400     2767.715     4876.453
    1805.953      428.200     2767.957     4876.664
    1806.955      427.300     2767.977     4876.879
    1807.956      413.500     2768.230     4877.023
    1808.958      333.400     2768.359     4877.023
    1809.960      264.500     2768.199     4877.023
    1810.961      408.300     2768.426     4877.207
    1811.963      426.300     2768.492     4877.207
    1812.964      426.600     2768.742     4877.543
    1813.966      416.300     2768.703     4877.543
    1814.968      408.300     2768.785     4877.543
    1815.969      424.300     2769.164     4877.887
    1816.971      427.300     2769.176     4878.016
    1817.972      427.500     2769.219     4878.172
    1818.974      269.500     2769.516     4878.316
    1819.976      311.500     2769.570     4878.316
    1820.977      354.400     2769.578     4878.316
    1821.979      424.300     2769.590     4878.445
    1822.980      426.500     2769.879     4878.672
    1823.982      426.300     2770.074     4878.859
    1824.984      406.300     2772.047     4878.859
    1825.985      404.300     2772.129     4878.859
    1826.987      427.300     2772.367     4879.176
    1827.988      428.600     2772.617     4879.324
    1828.990      426.300     2772.664     4879.324
    1829.992      400.300     2772.773     4879.555
    1830.993      406.300     2772.652     4879.555
    1831.995      426.300     2772.996     4879.848
    1832.996      427.500     2773.223     4880.031
    1833.998      426.300     2773.125     4880.031
    1835.000      336.400     2773.277     4880.031
    1836.001      328.400     2773.371     4880.230
    1837.003      419.300     2773.750     4880.547
    1838.004      425.500     2773.922     4894.715
    1839.006      427.200     2774.059     4880.852
    1840.008      421.300     2774.102     4880.852
    1841.009      374.400     2774.168     4880.852
    1842.011      283.500     2774.102     4880.852
    1843.012      392.600     2774.277     4881.168
    1844.013      425.600     2774.570     4881.438
    1845.014      426.600     2774.656     4881.438
    1846.016      415.300     2774.855     4881.590
    1847.018      299.500     2774.715     4881.590
    1848.019      104.800     2774.715     4881.590
    1849.021      284.500     2774.637     4881.590
    1850.023      106.800     2774.637     4881.590
    1851.024      354.400     2774.930     4881.590
    1852.026      425.300     2775.301     4882.000
    1853.028      428.300     2775.301     4882.227
    1854.029      416.300     2775.441     4882.227
    1855.031      234.600     2775.520     4882.227
    1856.033      141.700     2775.379     4882.227
    1857.035      303.500     2775.547     4882.227
    1858.036      258.500     2775.680     4882.531
    1859.037      425.700     2775.762     4882.531
    1860.039      426.300     2775.848     4882.707
    1861.041      425.300     2776.195     4882.902
    1862.042      401.300     2776.191     4882.902
    1863.044      397.300     2776.121     4882.902
    1864.046      425.300     2776.473     4883.258
    1865.047      426.500     2776.883     4883.609
    1866.049      426.300     2776.754     4883.609
    1867.051      399.300     2776.883     4883.609
    1868.052      394.300     2776.871     4883.609
    1869.054      425.300     2777.328     4884.188
    1870.056      425.300     2777.453     4884.188
    1871.058      427.300     2777.547     4884.316
    1872.059      415.300     2777.680     4884.316
    1873.061      394.300     2777.684     4884.316
    1874.063      411.300     2777.809     4884.449
    1875.065      425.300     2778.094     4884.793
    1876.066      426.200     2778.148     4885.008
    1877.068      423.300     2778.387     4885.164
    1878.069      396.600     2778.379     4885.164
    1879.071      412.300     2778.586     4885.371
    1880.073      425.300     2778.699     4885.371
    1881.074      425.300     2778.812     4885.574
    1882.076      427.300     2778.891     4885.707
    1883.078      408.300     2778.965     4885.707
    1884.079      323.400     2779.410     4885.707
    1885.081      343.400     2779.605     4886.234
    1886.083      426.300     2779.664     4886.234
    1887.085      426.200     2779.855     4886.383
    1888.087      425.300     2780.020     4886.586
    1889.088      404.300     2780.047     4886.586
    1890.090      403.300     2780.281     4886.863
    1891.092      426.300     2780.410     4887.016
    1892.093      422.500     2780.531     4887.148
    1893.095      424.300     2780.684     4887.324
    1894.096      413.500     2780.844     4887.324
    1895.098      404.300     2781.078     4887.324
    1896.099      425.500     2781.336     4887.676
    1897.101      424.300     2781.492     4887.961
    1898.103      427.300     2781.633     4901.988
    1899.104      394.300     2781.723     4888.152
    1900.106      397.300     2781.777     4888.152
    1901.108      424.300     2782.117     4888.438
    1902.110      424.300     2782.258     4888.625
    1903.111      426.200     2782.258     4888.754
    1904.113      416.300     2782.477     4888.898
    1905.115      401.300     2783.105     4889.496
    1906.117      259.600     2783.172     4889.496
    1907.118      424.300     2783.449     4889.824
    1908.120      427.300     2783.598     4889.973
    1909.122      424.300     2783.738     4890.105
    1910.124      405.300     2783.992     4890.391
    1911.125      249.600     2784.188     4890.520
    1912.127      411.300     2784.746     4891.082
    1913.129      426.300     2784.773     4891.223
    1914.131      426.300     2785.031     4891.355
    1915.132      425.300     2785.125     4891.492
    1916.134      356.400     2785.137     4891.645
    1917.136      293.500     2785.539     4891.984
    1918.137      418.400     2785.914     4892.371
    1919.139      425.300     2786.020     4892.371
    1920.141      425.300     2786.672     4893.031
    1921.142      426.400     2786.500     4893.031
    1922.144      408.300     2786.695     4893.172
    1923.146      377.300     2786.840     4893.301
    1924.147      409.300     2787.168     4893.609
    1925.148      426.700     2787.441     4893.816
    1926.150      425.300     2787.430     4893.984
    1927.152      391.300     2787.668     4893.984
    1928.153      277.600     2787.574     4893.984
    1929.155      270.500     2787.574     4893.984
    1930.157      105.800     2787.574     4893.984
    1931.158      235.600     2787.570     4893.984
    1932.160      416.300     2787.910     4894.285
    1933.162      425.300     2788.043     4894.445
    1934.163      425.200     2788.375     4894.668
    1935.165      422.300     2788.281     4894.668
    1936.167      396.300     2788.363     4894.668
    1937.169      352.400     2788.633     4894.902
    1938.170      425.300     2788.586     4895.070
    1939.172      425.300     2788.723     4895.070
    1940.174      425.300     2788.961     4895.258
    1941.175      406.300     2789.043     4895.258
    1942.177      382.300     2788.934     4895.387
    1943.179      425.300     2789.383     4895.652
    1944.181      425.300     2789.547     4895.781
    1945.182      424.300     2789.617     4896.035
    1946.184      415.300     2789.676     4896.035
    1947.186      394.300     2789.754     4896.035
    1948.188      105.800     2789.754     4896.035
    1949.189      271.500     2789.879     4896.328
    1950.191      425.300     2790.043     4896.328
    1951.193      426.300     2790.113     4896.594
    1952.194      425.300     2790.340     4896.594
    1953.195      405.700     2790.324     4896.754
    1954.197      385.400     2790.324     4896.754
    1955.199      405.300     2790.535     4896.754
    1956.200      408.300     2790.848     4897.121
    1957.201      426.600     2790.855     4897.270
    1958.203      423.300     2791.102     4897.270
    1959.205      424.300     2791.121     4897.441
    1960.206      424.200     2791.312     4897.590
    1961.208      424.300     2791.488     4897.719
    1962.209      427.600     2791.559     4897.875
    1963.210      422.500     2791.832     4898.074
    1964.212      428.300     2792.852     4898.246
    1965.214      427.300     2793.090     4898.246
    1966.215      424.300     2793.195     4898.543
    1967.217      430.300     2793.391     4898.672


==> images/stream_size/stream_t12_b16384.csv <==
122.613
106.498
180.135
134.064
87.6934
175.762
239.946
219.253
136.245
230.237
172.453
163.697
188.854
134.078
129.815
178.654
145.775
177.848
227.295
293.08


==> images/stream_size/stream_t12_b8192.csv <==
181.887
159.741
277.54
200.561
130.821
264.079
343.892
333.279
206.201
339.851
259.409
247.42
289.078
205.418
201.763
275.15
215.771
267.549
342.302
384.069


==> images/stream_size/stream_t3_b1024.csv <==
32.4247
31.8595
94.7175
95.2096
135.533
89.7991
95.8344
31.6601
282.461
144.451
155.914
114.106
31.3793
94.7442
0.226838
384.702
95.5801
201.975
627.29


==> images/stream_size/stream_t3_b128.csv <==
39.8307
39.3329
138.675
196.14
264.794
1.82927
196.504
39.301
468.905
269.861
230.955
153.243
39.6754
137.106
0.116268
675.861
198.007
361.84
1201.65


==> images/stream_size/stream_t3_b16384.csv <==
17.9353
20.9139
27.5041
25.973
30.0327
898.558
26.0161
21.0779
134.306
40.2287
44.7116
49.7322
17.9601
27.4429
0.447566
74.8581
25.9755
42.6459
118.247


==> images/stream_size/stream_t3_b2048.csv <==
32.0456
32.2715
73.2929
72.5038
100.364
105.066
72.7117
32.2402
234.461
109.701
118.959
93.4251
31.5643
72.7946
0.266241
271.572
71.9748
147.093
442.196


==> images/stream_size/stream_t3_b256.csv <==
35.164
35.144
128.101
155.997
219.086
2.44067
155.722
35.2312
407.793
224.799
217.428
146.455
35.186
127.538
0.149614
623.473
154.458
313.286
1029.39


==> images/stream_size/stream_t3_b32.csv <==
777.636
449.833
259.746
177.998
65.7472
170.851
0.111478
749.671
388.202
543.164
1607
65.9944
64.8527
172.785
391.336
458.484
0.281753
391.269
64.8156


==> images/stream_size/stream_t3_b4096.csv <==
29.6013
30.5309
54.0009
52.6297
69.0902
267.431
52.726
30.204
188.216
78.8461
86.6816
75.1122
29.1905
53.4484
0.295926
181.063
52.6766
100.7
287.747


==> images/stream_size/stream_t3_b512.csv <==
32.8305
33.1513
111.573
121.855
174.192
47.3101
122.589
33.2842
341.867
182.089
191.151
132.232
33.3987
112.165
0.198306
501.886
122.876
259.693
828.646


==> images/stream_size/stream_t3_b64.csv <==
49.2166
47.57
152.544
263.986
335.222
1.68401
266.936
47.5213
575.77
330.515
247.088
164.172
48.7156
152.437
0.118352
710.925
263.573
431.001
1344.12


==> images/stream_size/stream_t3_b8192.csv <==
23.5792
25.4494
37.7975
36.889
45.3659
520.102
36.8467
25.2231
158.229
55.6068
61.0749
59.9767
23.3926
37.5982
0.352577
114.853
36.5304
64.6875
181.95

